Transition Analysis: From the Airy and Pearcey Kernels to the Sine Kernel

We study transitions between the three universal limiting kernels Airy, Pearcey and sine kernel, arising in Random Matrix Theory at edge, cusp and bulk points of the spectrum. Under appropriate rescalings, we provide complete asymptotic expansions of the extended Airy kernel and the extended Pearcey kernel approaching the extended sine kernel, expliciting the fluctuations.

==> contour_data.txt <==
-7.0 6.990721412013932
-6.991691438405056 6.982456140350877
-6.974188019144474 6.964912280701753
-6.964912280701754 6.955544829730978
-6.9566927090100785 6.947368421052631
-6.939189233038132 6.9298245614035086
-6.9298245614035086 6.920366970710116
-6.921695265250177 6.912280701754385
-6.904191727992599 6.894736842105264
-6.894736842105263 6.885187810516116
-6.886699131911182 6.87719298245614
-6.869195528641568 6.859649122807017
-6.859649122807017 6.850007324130473
-6.851704334376661 6.842105263157895
-6.834200660211243 6.8245614035087705
-6.824561403508772 6.814825485934767
-6.816710898645236 6.807017543859649
-6.799207148537426 6.789473684210526
-6.7894736842105265 6.779642269693461
-6.781718851348458 6.771929824561403
-6.7642150200832 6.75438596491228
-6.754385964912281 6.744457648536152
-6.746728219769301 6.7368421052631575
-6.72922430195721 6.719298245614034
-6.719298245614035 6.709271594939196
-6.711739031861294 6.701754385964912
-6.694235021932549 6.684210526315789
-6.684210526315789 6.674084080706746
-6.676751316268292 6.666666666666666
-6.659247208466304 6.649122807017544
-6.649122807017544 6.638895076951138
-6.641765102344941 6.63157894736842
-6.624260890719767 6.614035087719298
-6.614035087719298 6.603704554072614
-6.606780420177834 6.596491228070175
-6.589276098579335 6.578947368421052
-6.578947368421053 6.568512481738363
-6.571797300607424 6.56140350877193
-6.554292862678146 6.5438596491228065
-6.543859649122807 6.533318828860839
-6.536815775250677 6.526315789473684
-6.519311214418453 6.50877192982456
-6.508771929824562 6.498123563575348
-6.501835876524534 6.491228070175438
-6.484331185994792 6.473684210526315
-6.473684210526316 6.462926653216853
-6.4668576376701985 6.456140350877193
-6.449352810417955 6.43859649122807
-6.43859649122807 6.42772806429598
-6.4318810927782755 6.421052631578947
-6.4143761215398065 6.4035087719298245
-6.4035087719298245 6.392527762474203
-6.396906276814812 6.385964912280701
-6.379401154078986 6.368421052631578
-6.368421052631579 6.357325712538151
-6.361933225648262 6.3508771929824555
-6.344427943647528 6.333333333333333
-6.333333333333334 6.322121878373018
-6.326961976077421 6.315789473684211
-6.309456526778408 6.298245614035087
-6.298245614035087 6.286916222935048
-6.2919925658603715 6.280701754385966
-6.2744869409541275 6.2631578947368425
-6.2631578947368425 6.251708708223042
-6.257025033744472 6.245614035087719
-6.239519224636268 6.228070175438596
-6.228070175438597 6.216499295248852
-6.222059419497442 6.2105263157894735
-6.204553417296178 6.19298245614035
-6.192982456140351 6.181287944006831
-6.187095763939585 6.175438596491228
-6.1695895594467345 6.157894736842105
-6.157894736842105 6.146074613442195
-6.152134108977187 6.140350877192982
-6.134627692675291 6.12280701754386
-6.12280701754386 6.110859261418237
-6.117174497637169 6.105263157894736
-6.099667859677833 6.087719298245615
-6.087719298245614 6.075641844682361
-6.082216974103008 6.070175438596491
-6.06471010429439 6.052631578947368
-6.052631578947368 6.040422318830898
-6.047261583752004 6.035087719298245
-6.0297544715457745 6.017543859649122
-6.017543859649123 6.005200638272635
-6.012308373193952 6.0
-5.994801007671688 5.982456140350877
-5.982456140350877 5.969976756190999
-5.977357390311261 5.964912280701754
-5.959849760170258 5.947368421052632
-5.947368421052632 5.934750624504876
-5.942408684300604 5.9298245614035086
-5.924900777839061 5.912280701754385
-5.912280701754385 5.899522193827973
-5.907462305716145 5.894736842105264
-5.88995411081772 5.87719298245614
-5.87719298245614 5.864291413426682
-5.872518306514425 5.859649122807017
-5.855009810632097 5.842105263157896
-5.842105263157895 5.829058231176362
-5.837576740100976 5.824561403508772
-5.820067930240201 5.807017543859649
-5.807017543859649 5.793822593516022
-5.802637661378736 5.789473684210526
-5.785128524079858 5.771929824561403
-5.771929824561404 5.7585844454012705
-5.767701126798336 5.754385964912281
-5.750191648118211 5.7368421052631575
-5.7368421052631575 5.723343730255512
-5.732767194410371 5.719298245614035
-5.715257359903165 5.701754385964912
-5.701754385964913 5.688100389919304
-5.697835923919711 5.684210526315789
-5.6803257186168326 5.666666666666666
-5.666666666666666 5.652854364597769
-5.662907376741951 5.649122807017544
-5.645396785131071 5.63157894736842
-5.631578947368421 5.617605592806024
-5.627981616062109 5.614035087719298
-5.61047062206523 5.5964912280701755
-5.5964912280701755 5.582354011312513
-5.593058706895663 5.578947368421053
-5.575547293846171 5.56140350877193
-5.56140350877193 5.547099555080152
-5.558138716152037 5.5438596491228065
-5.540626866770697 5.526315789473683
-5.526315789473684 5.5118421572052165
-5.523221712700631 5.508771929824561
-5.505709409070477 5.491228070175438
-5.491228070175438 5.4765817488538495
-5.488307767439547 5.473684210526315
-5.47079499097958 5.456140350877192
-5.4561403508771935 5.4413182591961
-5.4533969533671 5.43859649122807
-5.435883684804765 5.421052631578947
-5.421052631578947 5.4060516153373825
-5.418489345656248 5.4035087719298245
-5.400975564998608 5.385964912280701
-5.385964912280702 5.370781742247258
-5.383585021732111 5.368421052631579
-5.366070708235636 5.3508771929824555
-5.350877192982456 5.335508562685382
-5.348684061352675 5.333333333333333
-5.331169193491597 5.315789473684211
-5.315789473684211 5.300231997124553
-5.313786546692851 5.298245614035087
-5.296271102125988 5.280701754385965
-5.280701754385965 5.264951963670679
-5.278892562432066 5.263157894736842
-5.261376517968042 5.245614035087719
-5.245614035087719 5.229668377979577
-5.244002195845515 5.228070175438596
-5.226485527406283 5.2105263157894735
-5.210526315789474 5.194381153170417
-5.2091155368992865 5.192982456140351
-5.191598219481856 5.175438596491228
-5.175438596491228 5.159090199735702
-5.174232678349513 5.157894736842105
-5.15671468598579 5.140350877192982
-5.140350877192983 5.123795425447625
-5.1393537158457745 5.12280701754386
-5.1218350215604005 5.105263157894736
-5.105263157894737 5.088496735260606
-5.104478748038918 5.087719298245614
-5.08695932380501 5.070175438596491
-5.0701754385964914 5.053194031209902
-5.069607876693558 5.052631578947368
-5.052087693386201 5.035087719298246
-5.035087719298246 5.017887212306061
-5.034741206805438 5.017543859649122
-5.017220234152833 5.0
-5.0 4.982576174425065
-4.999878846723925 4.982456140350877
-4.982357053256037 4.964912280701754
-4.96501863736199 4.947368421052631
-4.964912280701754 4.947259659932912
-4.947498261274443 4.9298245614035086
-4.9301602871487615 4.912280701754385
-4.929824561403509 4.911937352024931
-4.912643972344892 4.894736842105263
-4.895306424555416 4.87719298245614
-4.894736842105264 4.8766104075186165
-4.877794304298897 4.859649122807017
-4.860457166452662 4.842105263157895
-4.859649122807017 4.841278705436578
-4.84294937880516 4.824561403508771
-4.825612633497676 4.807017543859649
-4.824561403508772 4.805942120914741
-4.808109321518417 4.789473684210526
-4.790772950280098 4.771929824561403
-4.7894736842105265 4.770600525055961
-4.773274262234949 4.754385964912281
-4.755938245474501 4.7368421052631575
-4.754385964912281 4.735253784777456
-4.7384443350550765 4.719298245614035
-4.721108651999658 4.701754385964912
-4.719298245614035 4.6999017626517565
-4.703619678553008 4.684210526315789
-4.686284307184961 4.666666666666666
-4.684210526315789 4.664544316740888
-4.668800435954411 4.649122807017544
-4.6514653529443315 4.631578947368421
-4.6491228070175445 4.629181300423481
-4.63398675532207 4.614035087719298
-4.6166519359580045 4.5964912280701755
-4.614035087719298 4.593812562214474
-4.599178789750096 4.578947368421052
-4.581844207862595 4.56140350877193
-4.578947368421053 4.558437945577099
-4.5643766975670745 4.5438596491228065
-4.547042325449846 4.526315789473684
-4.543859649122807 4.5230572887267755
-4.529580642548652 4.508771929824561
-4.5122464508745175 4.491228070175438
-4.508771929824562 4.487670424426571
-4.494790794140025 4.473684210526316
-4.477456751871876 4.456140350877193
-4.473684210526316 4.452277179773831
-4.460007327688849 4.43859649122807
-4.4426734019852745 4.421052631578947
-4.43859649122807 4.416877375977606
-4.425230424689127 4.4035087719298245
-4.407896580804345 4.385964912280701
-4.4035087719298245 4.381470828126435
-4.3904602730366316 4.368421052631579
-4.373126474214342 4.3508771929824555
-4.368421052631579 4.346057344946097
-4.355697067296472 4.333333333333333
-4.3383632746572385 4.315789473684211
-4.333333333333334 4.310636728546856
-4.320941008983451 4.298245614035087
-4.303607181405143 4.280701754385965
-4.298245614035087 4.275208774159763
-4.286192306855892 4.263157894736842
-4.268858400846721 4.245614035087719
-4.2631578947368425 4.239773269861531
-4.251451177223624 4.228070175438596
-4.234117146787275 4.2105263157894735
-4.228070175438597 4.2043299962874885
-4.216717844270922 4.192982456140351
-4.199383640763188 4.175438596491228
-4.192982456140351 4.168878726332132
-4.181992540395146 4.157894736842105
-4.16465811237152 4.140350877192982
-4.157894736842105 4.1334192248367225
-4.147275506561972 4.12280701754386
-4.1299407996155075 4.105263157894736
-4.12280701754386 4.097951248263416
-4.112566992678067 4.087719298245614
-4.095231949266834 4.0701754385964914
-4.087719298245615 4.06247454435538
-4.077867257982149 4.052631578947368
-4.060531817245541 4.035087719298246
-4.052631578947368 4.026988851782322
-4.043176571455449 4.017543859649122
-4.025840669018506 4.0
-4.017543859649123 3.9914938997708993
-4.008495212252576 3.9824561403508776
-3.9911587800174733 3.9649122807017543
-3.9824561403508776 3.955989407719377
-3.9738234701539317 3.9473684210526314
-3.9564864360776637 3.9298245614035086
-3.947368421052632 3.9204750847960277
-3.939161646040799 3.9122807017543852
-3.921823933898044 3.894736842105263
-3.912280701754386 3.884950629520635
-3.904510052394356 3.87719298245614
-3.887171581524399 3.859649122807017
-3.8771929824561404 3.849415729328559
-3.8698690138198972 3.8421052631578947
-3.8525296988564053 3.8245614035087714
-3.8421052631578947 3.813870060116785
-3.8352388675976146 3.807017543859649
-3.817898618179962 3.789473684210526
-3.8070175438596494 3.7783132857714135
-3.800619964261393 3.7719298245614032
-3.7832786847260986 3.754385964912281
-3.7719298245614037 3.742745057676048
-3.766012668207104 3.7368421052631575
-3.7486702572578423 3.719298245614035
-3.7368421052631584 3.707165014200604
-3.731417358331992 3.7017543859649122
-3.7140737086865006 3.6842105263157894
-3.7017543859649127 3.671572780170065
-3.6968344287068224 3.666666666666666
-3.6794894267188676 3.6491228070175437
-3.666666666666667 3.6359679663127924
-3.662264289282529 3.631578947368421
-3.6449178145369396 3.614035087719298
-3.6315789473684212 3.6003501686880597
-3.6277073666331923 3.596491228070175
-3.610359291511789 3.578947368421052
-3.5964912280701755 3.5647189680925493
-3.593164104737263 3.56140350877193
-3.575814293953317 3.5438596491228065
-3.56140350877193 3.529073929445687
-3.5586349657990337 3.526315789473684
-3.5412832758976656 3.508771929824561
-3.5263157894736845 3.493414601153777
-3.5241204311124434 3.4912280701754383
-3.506766709934134 3.473684210526316
-3.491228070175439 3.4577405144531026
-3.4896210019693776 3.4561403508771926
-3.472265088073507 3.43859649122807
-3.456140350877193 3.4220511827323055
-3.4551372006147267 3.4210526315789473
-3.437778922659752 3.4035087719298245
-3.421052631578948 3.386346100834604
-3.4206695712505213 3.3859649122807016
-3.403308747327105 3.3684210526315788
-3.386210991127595 3.350877192982456
-3.385964912280702 3.3506207583945624
-3.3688551180045674 3.333333333333333
-3.351757327745623 3.31578947368421
-3.3508771929824563 3.314872165154563
-3.3344186139699095 3.2982456140350873
-3.3173206419538963 3.2807017543859645
-3.31578947368421 3.279105689779687
-3.2999998389552485 3.263157894736842
-3.2829015264940207 3.245614035087719
-3.280701754385965 3.2433207205688865
-3.265599422306277 3.2280701754385963
-3.2485005989078664 3.210526315789473
-3.2456140350877196 3.2075166221407128
-3.2312180201971845 3.1929824561403506
-3.2141185026857646 3.1754385964912277
-3.210526315789474 3.1716927345639547
-3.1968563169032445 3.1578947368421053
-3.179755908466203 3.140350877192983
-3.175438596491228 3.135848372478451
-3.162515026132936 3.1228070175438596
-3.14541351528826 3.1052631578947367
-3.1403508771929824 3.0999828242106156
-3.1281948924213454 3.087719298245614
-3.1110920518977947 3.070175438596491
-3.105263157894737 3.064095350889261
-3.0938966925863562 3.052631578947368
-3.0767922781081145 3.0350877192982457
-3.0701754385964914 3.0281851855685087
-3.059621237248885 3.0175438596491224
-3.0425149862154846 3.0
-3.0350877192982457 2.9922515323659704
-3.0253693724180817 2.982456140350877
-3.0082610024693874 2.9649122807017543
-3.0 2.956293565626097
-2.991141981141925 2.9473684210526314
-2.9740311885968636 2.9298245614035086
-2.9649122807017543 2.9203104291205024
-2.956939985223105 2.9122807017543857
-2.9398264433795505 2.894736842105263
-2.9298245614035086 2.884301235299381
-2.9227643469993483 2.8771929824561404
-2.9056477042811633 2.8596491228070176
-2.8947368421052637 2.8482650646108443
-2.8886160711864473 2.8421052631578947
-2.871495949122096 2.8245614035087714
-2.859649122807018 2.812200964908099
-2.8544962067811617 2.807017543859649
-2.8373721977965123 2.789473684210526
-2.8245614035087723 2.776107950968151
-2.820405849019781 2.7719298245614032
-2.8032775140256776 2.7543859649122804
-2.7894736842105265 2.73998500414997
-2.7863461413864825 2.7368421052631575
-2.769213007139398 2.719298245614035
-2.754385964912281 2.7038310722251713
-2.7523182776635684 2.7017543859649122
-2.7351798338750353 2.6842105263157894
-2.719298245614035 2.6676450694201614
-2.7183235040131937 2.6666666666666665
-2.70117920018078 2.6491228070175437
-2.6843573621924506 2.6315789473684212
-2.6842105263157894 2.6314228052289574
-2.6672123630064055 2.614035087719298
-2.6503882000463634 2.5964912280701755
-2.6491228070175445 2.595145538811295
-2.633280632060616 2.5789473684210527
-2.616453613624421 2.56140350877193
-2.614035087719299 2.5588314016352633
-2.5993853715091015 2.543859649122807
-2.5825549200691733 2.526315789473684
-2.578947368421053 2.522479104360251
-2.5655280015814137 2.508771929824561
-2.5486934882288512 2.491228070175439
-2.5438596491228074 2.4860873252565465
-2.531710000047501 2.4736842105263155
-2.514870739678409 2.4561403508771926
-2.5087719298245617 2.449654712669947
-2.4979329035160234 2.43859649122807
-2.481088149508193 2.4210526315789473
-2.473684210526316 2.4131798882635067
-2.4641983084959858 2.4035087719298245
-2.447347246814503 2.3859649122807016
-2.43859649122807 2.376661451184906
-2.430507872150513 2.3684210526315788
-2.4136496148124578 2.3508771929824563
-2.4035087719298245 2.3400979833341307
-2.396863312656186 2.333333333333333
-2.379996890474915 2.3157894736842106
-2.3684210526315788 2.3034880559369837
-2.363266409062756 2.2982456140350878
-2.346390763581069 2.280701754385965
-2.333333333333334 2.2668302376661233
-2.329719000525551 2.263157894736842
-2.31283297503407 2.245614035087719
-2.298245614035088 2.2301231045939183
-2.2962229847556053 2.2280701754385963
-2.279325314277636 2.2105263157894735
-2.2631578947368425 2.1933652523113767
-2.2627803154994597 2.1929824561403506
-2.245869615606094 2.1754385964912277
-2.229333747032432 2.1578947368421053
-2.2280701754385968 2.156522738784711
-2.212467753119169 2.1403508771929824
-2.1959230082494114 2.1228070175438596
-2.192982456140351 2.119615084215961
-2.179121634020492 2.1052631578947367
-2.1625665324616206 2.087719298245614
-2.1578947368421053 2.082650080849745
-2.1458331898951015 2.070175438596491
-2.129266098562568 2.052631578947368
-2.1228070175438596 2.0456264423583046
-2.1126043655235645 2.0350877192982457
-2.096023481529793 2.017543859649123
-2.0877192982456148 2.008543008886645
-2.079437104695487 2.0
-2.0628404360413377 1.9824561403508771
-2.052631578947369 1.9713987845028713
-2.0463333323691053 1.9649122807017543
-2.0297186761140376 1.9473684210526314
-2.0175438596491233 1.9341929818724222
-2.0132949323811733 1.9298245614035086
-1.9966598499131951 1.912280701754386
-1.9824561403508776 1.896925075445352
-1.9803237197362118 1.894736842105263
-1.9636655086975856 1.8771929824561404
-1.9474187326383707 1.8596491228070176
-1.9473684210526319 1.8595933470518076
-1.9307370686350809 1.8421052631578947
-1.9144710578920066 1.8245614035087718
-1.9122807017543861 1.822135506221117
-1.8978757639416943 1.807017543859649
-1.8815874303352378 1.7894736842105263
-1.8771929824561404 1.784612347359323
-1.8650825894469265 1.7719298245614032
-1.8487684832743174 1.7543859649122806
-1.8421052631578947 1.7470250352136838
-1.832358230253475 1.7368421052631577
-1.8160144932001356 1.719298245614035
-1.807017543859649 1.7093754750690564
-1.7997029756173935 1.7017543859649122
-1.7833252865548879 1.6842105263157894
-1.7719298245614041 1.6716664669913672
-1.7671166134969845 1.6666666666666665
-1.750700125921154 1.6491228070175437
-1.7368421052631584 1.6339018878557787
-1.734598301368128 1.6315789473684212
-1.7181375709798374 1.6140350877192982
-1.702124183331438 1.5964912280701753
-1.7017543859649127 1.5960739740594223
-1.6856353084543747 1.5789473684210527
-1.66957966436099 1.5614035087719298
-1.666666666666667 1.5581249768128553
-1.6531899438314266 1.543859649122807
-1.6370854228402527 1.5263157894736843
-1.6315789473684212 1.5201366714546511
-1.6207967458368897 1.5087719298245612
-1.6046358426582892 1.4912280701754386
-1.5964912280701755 1.4821200501511997
-1.588449332337313 1.4736842105263157
-1.5722235214901652 1.4561403508771928
-1.5614035087719298 1.444088822301151
-1.5561392833809837 1.4385964912280702
-1.5398388594755534 1.4210526315789473
-1.526315789473685 1.4060599124625488
-1.5238556632910034 1.4035087719298245
-1.5074695518139865 1.3859649122807016
-1.4915618590594748 1.3684210526315788
-1.4912280701754392 1.3680407962403616
-1.4750999610204159 1.3508771929824561
-1.4591027518042303 1.3333333333333333
-1.4561403508771935 1.3299777417771579
-1.4427103378486468 1.3157894736842104
-1.426609292580032 1.2982456140350878
-1.4210526315789478 1.2919929668980554
-1.4102758510868818 1.280701754385965
-1.394054438851117 1.263157894736842
-1.385964912280702 1.2541245332289694
-1.377765374857825 1.2456140350877192
-1.3614044515302248 1.2280701754385963
-1.3508771929824563 1.2164179334478677
-1.345139966752128 1.2105263157894737
-1.3286172859778587 1.1929824561403508
-1.3157894736842106 1.1789272138579534
-1.3123509497544354 1.175438596491228
-1.2956405644838211 1.1578947368421053
-1.280701754385965 1.1417161881807183
-1.2793374836245766 1.1403508771929824
-1.2624090092378104 1.1228070175438596
-1.2459933603941449 1.1052631578947367
-1.2456140350877192 1.1048432950731386
-1.2288411756685118 1.0877192982456139
-1.212178841356118 1.0701754385964912
-1.2105263157894743 1.0683738806275918
-1.194835272747546 1.0526315789473684
-1.1778833288100667 1.0350877192982455
-1.1754385964912286 1.0324686662226275
-1.1602637836977139 1.0175438596491229
-1.1429710545033611 1.0
-1.140350877192983 0.9972487482057595
-1.1249664992235706 0.9824561403508771
-1.107271626433394 0.9649122807017543
-1.1052631578947372 0.9628513048472567
-1.0887414337480261 0.9473684210526316
-1.0705703977369914 0.9298245614035088
-1.0701754385964914 0.9294298148448544
-1.0513328951876657 0.9122807017543859
-1.0350877192982457 0.8970563883860521
-1.0323603164884667 0.894736842105263
-1.0124156935274893 0.8771929824561402
-1.0 0.8659434853171634
-0.9923196173693951 0.8596491228070176
-0.9715740618335424 0.8421052631578947
-0.9649122807017552 0.836296369469409
-0.9499806073926178 0.8245614035087718
-0.9298245614035094 0.8082627311804917
-0.9281087421869811 0.8070175438596491
-0.9046909927124428 0.7894736842105263
-0.8947368421052637 0.7818034001571676
-0.8804005603430779 0.7719298245614035
-0.859649122807018 0.7572322626969894
-0.8551301584290276 0.7543859649122806
-0.8280783389106177 0.7368421052631577
-0.8245614035087723 0.7344962667523601
-0.7988153420240052 0.7192982456140351
-0.7894736842105265 0.7136316607011914
-0.7672152226765061 0.7017543859649122
-0.7543859649122808 0.6947180603516256
-0.7324599838952959 0.6842105263157894
-0.7192982456140351 0.6777262547841375
-0.6934106113518597 0.6666666666666666
-0.6842105263157894 0.6626254909432661
-0.6491228070175445 0.6493752884201193
-0.6483357847922259 0.6491228070175439
-0.6140350877192988 0.6377902426244092
-0.591627404177879 0.631578947368421
-0.5789473684210531 0.6279591340012776
-0.5438596491228074 0.6197065663149409
-0.5139309074581931 0.6140350877192982
-0.5087719298245617 0.61302695577741
-0.47368421052631593 0.6077288423056976
-0.4385964912280702 0.6038391605993807
-0.40350877192982537 0.6012662191631358
-0.36842105263157965 0.5999347791309191
-0.3333333333333339 0.5997830148803478
-0.2982456140350882 0.6007599136912353
-0.2631578947368425 0.6028229595558335
-0.22807017543859676 0.6059359689369748
-0.19298245614035103 0.610066958972376
-0.16560273588758442 0.6140350877192982
-0.1578947368421053 0.6151759786820786
-0.12280701754385959 0.6212121965661179
-0.08771929824561475 0.6281897622398124
-0.0723200676869922 0.631578947368421
-0.05263157894736903 0.6360619514539932
-0.017543859649123306 0.6448169644595128
-0.0014497777834807431 0.6491228070175439
0.017543859649122417 0.6544350432506625
0.05263157894736814 0.6648956146583489
0.058396869415418294 0.6666666666666666
0.08771929824561386 0.6761978989366682
0.11144856589414348 0.6842105263157894
0.12280701754385959 0.6883048596913208
0.15789473684210442 0.7011984907740124
0.15943310938223246 0.7017543859649122
0.19298245614035014 0.7149214269531201
0.20430711516502437 0.7192982456140351
0.22807017543859587 0.7294123562627521
0.2461694053287637 0.7368421052631579
0.2631578947368416 0.7446567818874938
0.2856336902245287 0.7543859649122806
0.2982456140350873 0.7606436199841562
0.3231761079890335 0.7719298245614035
0.33333333333333304 0.7773657932917618
0.3591860314916756 0.7894736842105263
0.36842105263157876 0.7948223024237873
0.39402194260627205 0.8070175438596492
0.4035087719298245 0.8130253372255768
0.4281348985314374 0.8245614035087718
0.4385964912280702 0.8320318409865687
0.4627063114294866 0.8421052631578947
0.473684210526315 0.8522125567394063
0.5087719298245608 0.8547613703375809
0.512045541930389 0.8421052631578947
0.5215457558187087 0.8245614035087718
0.5337386944659288 0.8070175438596491
0.5438596491228065 0.7948821390645422
0.5464334818685376 0.7894736842105263
0.5570914573033676 0.7719298245614035
0.5694357016078719 0.7543859649122806
0.5789473684210522 0.7425518621840743
0.5823203588836346 0.7368421052631579
0.5943562252798464 0.7192982456140351
0.6078407092826764 0.7017543859649122
0.6140350877192979 0.6945448249616611
0.6212228368196994 0.6842105263157894
0.6348550420007391 0.6666666666666665
0.6491228070175437 0.650043037662098
0.6497919352253042 0.6491228070175439
0.6639079313676568 0.631578947368421
0.6794574549759944 0.6140350877192982
0.6842105263157894 0.6091222754624934
0.6949369793191762 0.5964912280701754
0.7112748932267969 0.5789473684210527
0.7192982456140342 0.5710331390533592
0.7280521665886428 0.5614035087719298
0.7454550167559006 0.5438596491228069
0.7543859649122799 0.5355703426210723
0.7634782004744185 0.5263157894736842
0.7822412832668039 0.5087719298245614
0.7894736842105257 0.5025194983125942
0.8015501209538283 0.49122807017543857
0.8220169740114618 0.4736842105263157
0.8245614035087714 0.47165200973404175
0.8427346717913291 0.45614035087719296
0.8596491228070171 0.44290525388667457
0.8648437760918173 0.4385964912280701
0.8876740949691191 0.42105263157894735
0.8947368421052628 0.4160220167427788
0.9114757604512103 0.40350877192982454
0.9298245614035086 0.39088619668141966
0.9366873213248594 0.38596491228070173
0.9631777617773022 0.3684210526315789
0.9649122807017543 0.3673487489187404
0.9907114105466126 0.3508771929824561
1.0 0.345396192397187
1.019920078916481 0.3333333333333333
1.0350877192982448 0.32483394989465636
1.050913322553241 0.3157894736842105
1.0701754385964914 0.30558893336399817
1.083856283610904 0.2982456140350877
1.1052631578947363 0.2875832593227322
1.1189801666834747 0.2807017543859649
1.140350877192983 0.2707382472726262
1.1565988234231792 0.2631578947368421
1.1754385964912277 0.2549770462421191
1.1971338900809505 0.24561403508771928
1.2105263157894726 0.24022627082689768
1.241152641801671 0.2280701754385965
1.2456140350877192 0.22641693827139123
1.280701754385964 0.21351372218644926
1.288956379267727 0.21052631578947367
1.3157894736842106 0.20144301959348782
1.341592609950386 0.19298245614035087
1.3508771929824555 0.1901305429167893
1.385964912280702 0.17955506124974918
1.4000179811730675 0.17543859649122806
1.421052631578947 0.1696549101565588
1.4561403508771917 0.1603791244123979
1.4657548255301884 0.15789473684210525
1.4912280701754383 0.1517034380678983
1.5263157894736832 0.14356902370583177
1.5406365518732734 0.14035087719298245
1.5614035087719298 0.13595240315901486
1.5964912280701746 0.1288144482753238
1.6277591045242974 0.12280701754385964
1.6315789473684212 0.12211391777051489
1.666666666666666 0.1158428281647785
1.701754385964911 0.10995122648540512
1.7312288435432674 0.10526315789473684
1.7368421052631575 0.10441779255126493
1.7719298245614024 0.09923016448618929
1.807017543859649 0.09435209429592677
1.8421052631578938 0.08976360044150833
1.8582885696452742 0.08771929824561403
1.8771929824561404 0.08545110647252853
1.9122807017543852 0.08139547306171666
1.9473684210526319 0.07757551367029408
1.9824561403508767 0.07397592016702818
2.0175438596491215 0.07058239151901208
2.0218275224738673 0.07017543859649122
2.052631578947368 0.06738598080068194
2.087719298245613 0.06436993376090998
2.1228070175438596 0.06152204126915135
2.1578947368421044 0.05883154019619509
2.192982456140351 0.05628840298298436
2.228070175438596 0.05388328923379438
2.246993531752546 0.05263157894736842
2.2631578947368425 0.0516085203706169
2.2982456140350873 0.049456015247632025
2.333333333333332 0.04741696828832247
2.3684210526315788 0.045484371119030025
2.4035087719298236 0.04365169384011612
2.43859649122807 0.041912851101817784
2.473684210526315 0.04026217042904778
2.5087719298245617 0.03869436269950745
2.5438596491228065 0.03720449467027261
2.5789473684210513 0.035787963442816706
2.5968449635968653 0.03508771929824561
2.614035087719298 0.03444080415296428
2.6491228070175428 0.0331589750164379
2.684210526315789 0.03193836700414207
2.719298245614034 0.030775483455996375
2.754385964912281 0.029667055083427544
2.7894736842105257 0.028610023816822865
2.8245614035087705 0.027601527852582724
2.859649122807017 0.02663888781262508
2.894736842105262 0.025719593934436458
2.9298245614035086 0.024841294214963353
2.9649122807017534 0.024001783436720533
3.0 0.023198993009401182
3.035087719298245 0.02243098156498024
3.0701754385964914 0.0216959262487739
3.1052631578947363 0.020992114653150852
3.140350877192981 0.020317937344569437
3.1754385964912277 0.01967188093834842
3.2105263157894726 0.019052521679062757
3.245614035087719 0.01845851948770316
3.280701754385964 0.01788861243975609
3.3025612213857416 0.017543859649122806
3.3157894736842106 0.0173416447063558
3.3508771929824555 0.016816513022430115
3.385964912280702 0.01631210362928964
3.4210526315789473 0.015827420004556485
3.4561403508771917 0.015361521526289348
3.4912280701754383 0.014913519929940515
3.526315789473683 0.014482576012608463
3.56140350877193 0.01406789656601411
3.5964912280701746 0.013668731521093963
3.6315789473684212 0.013284371288449235
3.6666666666666656 0.01291414428012981
3.701754385964911 0.012557414599369342
3.7368421052631575 0.012213579885935676
3.7719298245614024 0.011882069305722005
3.807017543859649 0.011562341674088714
3.842105263157894 0.01125388370327893
3.8771929824561404 0.010956208364977285
3.9122807017543852 0.010668853359768896
3.94736842105263 0.010391379685886399
3.9824561403508767 0.010123370300214105
4.0175438596491215 0.009864428865052108
4.052631578947368 0.00961417857463447
4.087719298245613 0.009372261055848149
4.12280701754386 0.0091383353380149
4.157894736842104 0.008912076886982052
4.192982456140351 0.008693176699120432
4.228070175438596 0.008481340451153244
4.263157894736841 0.008276287702038681
4.298245614035087 0.008077751143405764
4.333333333333332 0.00788547589529713
4.368421052631579 0.007699218844207371
4.403508771929824 0.007518748020622623
4.43859649122807 0.00734384201346674
4.473684210526315 0.007174289419044527
4.508771929824562 0.007009888322242914
4.5438596491228065 0.006850445807908991
4.578947368421051 0.006695777500469328
4.614035087719298 0.00654570712999024
4.649122807017543 0.00640006612300323
4.684210526315789 0.006258693216535324
4.719298245614034 0.006121434093891279
4.754385964912281 0.005988141040833275
4.789473684210526 0.0058586726208959845
4.8245614035087705 0.005732893368659616
4.859649122807017 0.0056106734998827915
4.894736842105262 0.005491888637470196
4.9298245614035086 0.005376419552317866
4.964912280701753 0.00526415191814235
5.0 0.0051549760794582155
5.035087719298245 0.005048786831923343
5.07017543859649 0.004945483214321535
5.105263157894736 0.004844968311499656
5.140350877192981 0.0047471490676198325
5.175438596491228 0.004651936109128316
5.210526315789473 0.004559243576880553
5.245614035087719 0.004468988966897192
5.280701754385964 0.004381092979259013
5.315789473684211 0.0042954793746791155
5.3508771929824555 0.004212074838319734
5.3859649122807 0.0041308088504473685
5.421052631578947 0.004051613563545223
5.456140350877192 0.003974423685524938
5.491228070175438 0.003899176368701461
5.526315789473683 0.003825811104215243
5.56140350877193 0.0037542696216047635
5.596491228070175 0.0036844957932503698
5.631578947368421 0.0036164355434267076
5.666666666666666 0.003550036761716858
5.701754385964911 0.003485249220555539
5.7368421052631575 0.0034220244966825138
5.771929824561402 0.0033603158963000502
5.807017543859649 0.003300078383740088
5.842105263157894 0.0032412685134581547
5.87719298245614 0.0031838443651813547
5.912280701754385 0.0031277654820477453
5.94736842105263 0.003072992811583514
5.982456140350877 0.0030194886493731224
6.0175438596491215 0.00296721658528564
6.052631578947368 0.0029161414521281476
6.087719298245613 0.002866229276604275
6.12280701754386 0.0028174472324626124
6.157894736842104 0.0027697635957261582
6.192982456140349 0.002723147701899806
6.228070175438596 0.0026775699050585753
6.263157894736841 0.002633001538724505
6.298245614035087 0.00258941487844504
6.333333333333332 0.00254678310599056
6.368421052631579 0.0025050802750928836
6.403508771929824 0.0024642812786509227
6.43859649122807 0.0024243618173333975
6.473684210526315 0.002385298369512346
6.50877192982456 0.0023470681624644754
6.5438596491228065 0.0023096491447808154
6.578947368421051 0.002273019959928126
6.614035087719298 0.0022371599209084414
6.649122807017543 0.0022020489859659173
6.684210526315789 0.002167667735292664
6.719298245614034 0.0021339973486878033
6.754385964912281 0.002101019584126194
6.789473684210526 0.0020687167571955467
6.8245614035087705 0.002037071721362625
6.859649122807017 0.0020060678490313026
6.894736842105262 0.0019756890133569693
6.9298245614035086 0.0019459195707836013
6.964912280701753 0.001916744344271482
7.0 0.0018881486071850202
6.990672726443784 7.0
6.973088602566 6.982456140350877
6.964912280701753 6.974236768960593
6.955495289164988 6.964912280701755
6.937911225491307 6.94736842105263
6.9298245614035086 6.939238841159239
6.9203165548095456 6.9298245614035086
6.9027325560011645 6.912280701754385
6.894736842105262 6.904242214910447
6.8851364983331065 6.894736842105263
6.867552569205966 6.87719298245614
6.859649122807017 6.869246915464505
6.849955094086117 6.859649122807017
6.832371239616226 6.842105263157895
6.8245614035087705 6.8342529686865205
6.814772315796259 6.8245614035087705
6.797188541125238 6.807017543859649
6.789473684210526 6.799260401074483
6.779588136550289 6.789473684210526
6.762004446991118 6.771929824561402
6.754385964912281 6.764269239777915
6.744402528775268 6.75438596491228
6.726818929818258 6.7368421052631575
6.719298245614034 6.7292795126171905
6.709215464219146 6.719298245614035
6.691631961538141 6.701754385964912
6.684210526315789 6.694291248103518
6.674026913930665 6.684210526315789
6.656443513389498 6.666666666666666
6.649122807017543 6.659304475459614
6.638836848238604 6.6491228070175445
6.621253555897794 6.631578947368421
6.614035087719298 6.624319224641119
6.6036452367302685 6.614035087719298
6.586062058853984 6.596491228070175
6.578947368421051 6.589335526358748
6.56845204822925 6.578947368421051
6.550868991292553 6.56140350877193
6.5438596491228065 6.554353412101249
6.533257250772399 6.5438596491228065
6.515674321468779 6.526315789473684
6.50877192982456 6.519372914159154
6.4980608115860035 6.508771929824561
6.480478016835203 6.491228070175438
6.473684210526315 6.4843940656494095
6.462862697061102 6.473684210526315
6.445280044017267 6.456140350877192
6.43859649122807 6.449416900540867
6.427662872727937 6.43859649122807
6.410080368788096 6.421052631578947
6.403508771929824 6.414441453680714
6.392461303229494 6.403508771929824
6.37487895604238 6.385964912280701
6.368421052631579 6.379467760821867
6.357257952294098 6.368421052631579
6.339675769769325 6.3508771929824555
6.333333333333332 6.344495858651344
6.322052782707003 6.333333333333333
6.304470773024627 6.315789473684211
6.298245614035087 6.3095257848197175
6.286845756280974 6.298245614035087
6.269263927901449 6.280701754385965
6.263157894736841 6.274557577971615
6.2516368338257955 6.263157894736842
6.234055195500333 6.245614035087719
6.228070175438596 6.239591277777389
6.216425975116653 6.228070175438596
6.198844535898022 6.2105263157894735
6.192982456140349 6.204626924965949
6.181213138861367 6.192982456140351
6.163631908115145 6.175438596491228
6.157894736842104 6.169664561358831
6.1459982826664135 6.157894736842106
6.128417270082705 6.140350877192982
6.12280701754386 6.1347042299055525
6.110781363001671 6.122807017543859
6.093200578607335 6.105263157894736
6.087719298245613 6.099745974720323
6.075562335163886 6.087719298245614
6.057981789335263 6.070175438596491
6.052631578947368 6.064789841120136
6.040341153238726 6.052631578947368
6.022760856714933 6.035087719298245
6.0175438596491215 6.0298358756643395
6.005117770061441 6.017543859649122
5.987537733958218 6.0
5.982456140350877 5.994884126195727
5.969892137176011 5.982456140350877
5.95231237300018 5.964912280701754
5.94736842105263 5.959934641883219
5.934664204792755 5.947368421052631
5.917084724457298 5.9298245614035086
5.912280701754385 5.924987473266233
5.899433921744308 5.912280701754385
5.88185473758411 5.894736842105263
5.87719298245614 5.890042672300764
5.864201235439918 5.87719298245614
5.846622360228199 5.859649122807017
5.842105263157894 5.855100292407302
5.828966091817957 5.842105263157895
5.811387538783433 5.824561403508771
5.807017543859649 5.820160388520668
5.793728435296617 5.807017543859649
5.7761502181414155 5.789473684210526
5.771929824561402 5.785223017141803
5.758488208722655 5.771929824561403
5.7409103416410385 5.754385964912281
5.7368421052631575 5.750288236391675
5.723245353318141 5.7368421052631575
5.70566785101607 5.719298245614035
5.701754385964911 5.715356106067336
5.687999808625103 5.701754385964913
5.67042268634068 5.684210526315789
5.666666666666666 5.680426687700284
5.652751512447974 5.666666666666666
5.635174785972823 5.649122807017544
5.631578947368421 5.645500044617183
5.617500400793751 5.6315789473684195
5.599924086495367 5.614035087719298
5.596491228070175 5.610576242003108
5.582246407809755 5.5964912280701755
5.564670522654882 5.578947368421052
5.56140350877193 5.575655346967391
5.546989465718875 5.56140350877193
5.52941402729797 5.5438596491228065
5.526315789473683 5.54073742861221
5.511729504752205 5.526315789473685
5.49415453130504 5.508771929824561
5.491228070175438 5.505822558104059
5.476466453078932 5.491228070175438
5.458891963521381 5.473684210526315
5.456140350877192 5.47091080874822
5.44120023673335 5.4561403508771935
5.423626250685457 5.43859649122807
5.421052631578947 5.436002256066402
5.405930779538874 5.421052631578947
5.388357317354235 5.4035087719298245
5.3859649122807 5.401096977877684
5.370658003028922 5.385964912280701
5.353085085825473 5.368421052631579
5.3508771929824555 5.366195054382942
5.335381826364488 5.3508771929824555
5.31780947605677 5.333333333333333
5.315789473684211 5.33129656825292
5.300102166248282 5.315789473684211
5.282530405581259 5.298245614035087
5.280701754385964 5.296401604720122
5.2648189368352565 5.280701754385965
5.247247789419779 5.263157894736842
5.245614035087719 5.26151025167475
5.229532049639352 5.245614035087719
5.21196153998935 5.228070175438596
5.210526315789473 5.226622599764825
5.194241413436278 5.210526315789473
5.176671567007783 5.192982456140351
5.175438596491228 5.191738742500803
5.158946934162143 5.175438596491228
5.141377777394237 5.157894736842105
5.140350877192981 5.1568587763647935
5.123648514807724 5.140350877192983
5.10608007516554 5.12280701754386
5.105263157894736 5.121982800924747
5.088346055308176 5.105263157894736
5.070778361328038 5.087719298245614
5.07017543859649 5.087110918953748
5.053039452427949 5.070175438596491
5.035472533764798 5.052631578947368
5.035087719298245 5.052243236554784
5.017728599640673 5.035087719298246
5.000162487117896 5.017543859649122
5.0 5.017379863291197
4.982413387003772 5.0
4.964912280701754 4.98252023134421
4.964846732734033 4.982456140350877
4.947093701027546 4.964912280701754
4.9298245614035086 4.94766334439396
4.92952290272433 4.947368421052631
4.911769424538432 4.9298245614035086
4.894736842105262 4.912811032242435
4.894194344506617 4.912280701754385
4.876440436536165 4.894736842105263
4.859649122807017 4.877963416528085
4.858860932059055 4.87719298245614
4.841106612044525 4.859649122807017
4.8245614035087705 4.8431206229593755
4.8235225351719935 4.842105263157896
4.805767821955344 4.824561403508771
4.789473684210526 4.808282781479518
4.7881790192817055 4.807017543859649
4.77042393286543 4.789473684210526
4.754385964912281 4.773450026439009
4.7528302452964795 4.771929824561403
4.735074806906056 4.754385964912281
4.719298245614034 4.738622496776483
4.717476069414669 4.7368421052631575
4.699720301564606 4.719298245614035
4.684210526315789 4.703800336208295
4.682116342934273 4.701754385964912
4.664360269498005 4.684210526315789
4.649122807017543 4.668983693427322
4.646750912053622 4.666666666666666
4.62899455833748 4.649122807017544
4.614035087719298 4.634172722311543
4.611379617662675 4.631578947368421
4.593623010484208 4.614035087719298
4.578947368421051 4.599367582142896
4.57600229512444 4.5964912280701755
4.558245462895376 4.578947368421052
4.5438596491228065 4.564568437837041
4.540618774046008 4.56140350877193
4.522861746860145 4.5438596491228065
4.508771929824562 4.529775460184647
4.505228878038613 4.526315789473684
4.487471687764983 4.508771929824561
4.473684210526315 4.494988826104853
4.4698324244661505 4.491228070175438
4.452075104847794 4.473684210526316
4.43859649122807 4.460208718911662
4.434429224181518 4.456140350877193
4.416671810940259 4.43859649122807
4.403508771929824 4.425435328593964
4.399019081250128 4.421052631578947
4.381261612197742 4.4035087719298245
4.368421052631579 4.390668852110062
4.363601792659873 4.385964912280701
4.3458443078160975 4.368421052631579
4.333333333333332 4.355909493697534
4.328177148016815 4.3508771929824555
4.310419689734665 4.333333333333333
4.298245614035087 4.321157465199372
4.292744929225807 4.315789473684211
4.274987542324697 4.298245614035087
4.263157894736841 4.286412986407375
4.2573049101552085 4.280701754385965
4.239547642062434 4.263157894736842
4.228070175438596 4.25167628542389
4.22185685628481 4.245614035087719
4.204099757185975 4.228070175438596
4.192982456140351 4.216947599042985
4.186400524336034 4.2105263157894735
4.168643647335043 4.192982456140351
4.157894736842104 4.18222717315233
4.150935661883402 4.175438596491228
4.133179063172721 4.157894736842105
4.12280701754386 4.147515263157047
4.115462006946225 4.140350877192982
4.097705745988137 4.12280701754386
4.087719298245613 4.11281213442693
4.0799792875593885 4.105263157894736
4.062223427279041 4.087719298245614
4.052631578947368 4.078118062768582
4.044487221322052 4.0701754385964914
4.026731828313152 4.052631578947368
4.0175438596491215 4.043433334924007
4.00898551492298 4.035087719298246
3.9912306596670892 4.017543859649122
3.9824561403508767 4.008758249097459
3.973473863641189 4.0
3.9557196207416045 3.982456140350877
3.94736842105263 3.9740931155123613
3.9379519508204837 3.9649122807017543
3.9201983992518046 3.947368421052631
3.9122807017543852 3.9394382570003366
3.9024194473163596 3.9298245614035086
3.8846666706909305 3.9122807017543857
3.8771929824561404 3.90479400962447
3.866876010913689 3.894736842105263
3.8491240977661993 3.87719298245614
3.842105263157894 3.870160723339163
3.831321285713485 3.859649122807017
3.813570329805116 3.8421052631578947
3.807017543859649 3.8355387626890796
3.795754901486946 3.824561403508772
3.7780050021305804 3.807017543859649
3.7719298245614024 3.800928507549861
3.760176472994864 3.789473684210526
3.742427735403009 3.7719298245614032
3.7368421052631575 3.7663303539135957
3.7245855992703754 3.7543859649122804
3.706838134927582 3.7368421052631575
3.701754385964911 3.7317447147221277
3.6889818628629025 3.719298245614035
3.6712357899246335 3.7017543859649122
3.666666666666666 3.6971720207517063
3.653364829041006 3.6842105263157894
3.635620272761071 3.666666666666666
3.6315789473684212 3.662612721552609
3.61773404495174 3.6491228070175437
3.5999911381406178 3.631578947368421
3.5964912280701746 3.6280672864478003
3.5820890387339457 3.6140350877192975
3.564347922250505 3.5964912280701746
3.56140350877193 3.5935362055949724
3.5464293185827795 3.578947368421052
3.528690141862166 3.56140350877193
3.526315789473683 3.5590199911166716
3.5107543717626033 3.5438596491228065
3.4930172933833 3.526315789473684
3.4912280701754383 3.5245191783037044
3.475063663565224 3.508771929824561
3.457328851858574 3.4912280701754383
3.4561403508771917 3.4900343268973564
3.439356636210265 3.473684210526315
3.4216242699160646 3.4561403508771926
3.421052631578947 3.4555660224565816
3.4036327076843023 3.43859649122807
3.385964912280702 3.421113925223376
3.385900999987553 3.4210526315789473
3.367891270515195 3.4035087719298245
3.3508771929824555 3.3866704517337514
3.3501413824008255 3.3859649122807016
3.332131690477878 3.3684210526315788
3.3157894736842106 3.3522449463647392
3.314362794843315 3.350877192982456
3.2963533052276563 3.333333333333333
3.280701754385964 3.3178380857450183
3.2785645328228763 3.31578947368421
3.260555422856883 3.2982456140350873
3.245614035087719 3.283450578877056
3.2427458598075707 3.280701754385965
3.2247373203706786 3.263157894736842
3.210526315789472 3.2490831690380544
3.2069060055362444 3.245614035087719
3.188898242077184 3.2280701754385963
3.1754385964912277 3.2147366358151945
3.1710441642314446 3.2105263157894735
3.1530373978876316 3.19298245614035
3.140350877192981 3.180411797286394
3.1351594927090063 3.175438596491228
3.1171539615213466 3.1578947368421053
3.1052631578947363 3.1461095123590623
3.099251108378385 3.140350877192983
3.0812470686106455 3.1228070175438596
3.0701754385964914 3.1118306832804277
3.063318087127557 3.1052631578947367
3.0453158147004293 3.087719298245614
3.035087719298245 3.077576258334548
3.0273594610861045 3.070175438596491
3.009359253137179 3.052631578947368
3.0 3.0433472347426034
2.991374216259856 3.0350877192982453
2.973376392841976 3.0175438596491224
2.9649122807017534 3.009144661784844
2.9553612900303206 3.0
2.9373661959621566 2.9824561403508776
2.9298245614035086 2.9749696441646
2.919319568511992 2.9649122807017543
2.9013275753962313 2.947368421052631
2.894736842105262 2.940823345636915
2.88324788376055 2.9298245614035086
2.865259392186861 2.9122807017543857
2.859649122807017 2.9067069929269778
2.847145010824992 2.894736842105263
2.8291604527768746 2.8771929824561404
2.8245614035087705 2.872621879966318
2.811009664636831 2.8596491228070176
2.793029506123702 2.8421052631578947
2.7894736842105257 2.838569372478065
2.7748404967297526 2.824561403508772
2.756865240668136 2.807017543859649
2.754385964912281 2.804550912946173
2.7386360917835226 2.789473684210526
2.7206662811540387 2.7719298245614032
2.719298245614034 2.770568026007862
2.702394963986558 2.7543859649122804
2.684431185296648 2.7368421052631575
2.6842105263157894 2.7366223243132772
2.6661155532124567 2.719298245614035
2.6491228070175428 2.7026968512456953
2.6481185309117685 2.7017543859649122
2.629796221006993 2.6842105263157894
2.614035087719298 2.6688064346599383
2.611754617870497 2.666666666666666
2.593435246383704 2.6491228070175437
2.5789473684210513 2.6349571016807385
2.5753465895911267 2.631578947368421
2.5570308214283215 2.614035087719298
2.5438596491228065 2.601150777611007
2.538892485137716 2.5964912280701755
2.5205810467150767 2.5789473684210527
2.5087719298245617 2.567389504639496
2.50239024137466 2.56140350877193
2.484083926541454 2.543859649122807
2.473684210526315 2.533675450821482
2.4658376873919634 2.526315789473684
2.447537363992492 2.508771929824561
2.43859649122807 2.5000109199255007
2.429232538698988 2.4912280701754383
2.410939155851466 2.4736842105263155
2.4035087719298236 2.466398362250434
2.3925723912000754 2.4561403508771926
2.374286987381004 2.43859649122807
2.3684210526315788 2.432840386532893
2.3558547149728537 2.4210526315789473
2.337578427007775 2.4035087719298245
2.333333333333332 2.399339773083044
2.3190768478794936 2.385964912280702
2.3008109209552283 2.3684210526315788
2.2982456140350873 2.365899488308903
2.2822359890531363 2.350877192982456
2.2639817878830772 2.333333333333333
2.2631578947368425 2.332522700814897
2.2453291923167997 2.3157894736842106
2.228070175438596 2.2991906292033546
2.2270390961809152 2.2982456140350878
2.208353359611027 2.280701754385965
2.192982456140351 2.2659077823823153
2.1899820067613547 2.263157894736842
2.1713052345304256 2.245614035087719
2.1578947368421044 2.232696073368898
2.1528474644612383 2.2280701754385963
2.134181396099123 2.2105263157894735
2.1228070175438596 2.199559396809878
2.115631689754531 2.1929824561403506
2.0969782529527325 2.1754385964912277
2.087719298245613 2.166501932046833
2.0783307058929084 2.1578947368421053
2.0596920381414887 2.1403508771929824
2.052631578947368 2.133528170682996
2.0409403317980406 2.1228070175438596
2.0223188048282514 2.1052631578947367
2.0175438596491215 2.1006429476814414
2.0034561757842826 2.087719298245614
1.9848544232291931 2.070175438596491
1.9824561403508767 2.0678514765838854
1.965873630484428 2.052631578947368
1.9473684210526319 2.0351575232333503
1.9472902738190554 2.0350877192982457
1.92818786945561 2.017543859649123
1.9122807017543852 2.002504444668079
1.9094774414821674 2.0
1.890393846074618 1.9824561403508771
1.8771929824561404 1.9699576862006354
1.8715474293701448 1.964912280701754
1.8524862954994834 1.9473684210526314
1.8421052631578938 1.9375238447005474
1.8334943103394445 1.9298245614035088
1.8144597406868845 1.912280701754386
1.807017543859649 1.9052100863438406
1.795311896748618 1.894736842105263
1.7763085037255024 1.8771929824561402
1.7719298245614024 1.87302421537726
1.7569937497759087 1.8596491228070176
1.738026724090303 1.8421052631578947
1.7368421052631575 1.8409747543990103
1.7185331961842234 1.8245614035087718
1.701754385964911 1.8090100813034862
1.6994617928986555 1.807017543859649
1.6799233548526644 1.789473684210526
1.666666666666666 1.7771593523055382
1.660654542356839 1.7719298245614032
1.641157176056871 1.7543859649122808
1.6315789473684212 1.7454655575083295
1.6216759783126518 1.7368421052631577
1.6022274973383042 1.719298245614035
1.5964912280701746 1.713939934006787
1.582517812718693 1.7017543859649122
1.5631271209161781 1.6842105263157894
1.5614035087719298 1.6825949150031758
1.543171661593386 1.6666666666666665
1.526315789473683 1.651367721959215
1.5236560475773098 1.6491228070175434
1.5036291579454566 1.631578947368421
1.4912280701754383 1.620284070780672
1.4838366693365412 1.6140350877192982
1.4638821061164171 1.596491228070175
1.4561403508771917 1.5894111435119203
1.443790588592567 1.5789473684210527
1.423922690380266 1.5614035087719298
1.421052631578947 1.558766114689222
1.403508419932022 1.543859649122807
1.385964912280702 1.5282939100036133
1.3835466695733252 1.526315789473684
1.3629814300659593 1.5087719298245612
1.3508771929824555 1.4979771147614005
1.3426498322764295 1.4912280701754386
1.3222019602382211 1.4736842105263157
1.3157894736842106 1.4679303376242516
1.3014699152182034 1.4561403508771928
1.281163994916367 1.4385964912280702
1.280701754385964 1.4381786923289708
1.2599990878538114 1.4210526315789473
1.2456140350877192 1.4085379464983294
1.239273744530897 1.4035087719298245
1.2182321523313442 1.3859649122807016
1.2105263157894726 1.37920534798771
1.1970020402395818 1.3684210526315788
1.1761677484955768 1.3508771929824561
1.1754385964912277 1.3502311364422936
1.1543917057313224 1.3333333333333333
1.140350877192983 1.321392531224097
1.1330444027182962 1.3157894736842104
1.1114459300877897 1.2982456140350878
1.1052631578947363 1.292924491683992
1.0894534466789905 1.280701754385965
1.0701754385964914 1.2648198192053794
1.0679163786798904 1.263157894736842
1.0454889755134311 1.2456140350877192
1.0350877192982448 1.236918414194336
1.0231806056292498 1.2280701754385963
1.0011779628393203 1.2105263157894737
1.0 1.2095231237924535
0.978039160219708 1.1929824561403508
0.9649122807017543 1.1823104523586174
0.9552762977354672 1.175438596491228
0.9325469686792357 1.1578947368421053
0.9298245614035086 1.1556271551305808
0.9087832294308418 1.1403508771929824
0.8947368421052628 1.1292120387561453
0.8853701158062554 1.1228070175438596
0.8619813636331021 1.1052631578947367
0.8596491228070171 1.1033509179010115
0.8373541143107187 1.0877192982456139
0.8245614035087714 1.0777551509881282
0.8130106968734807 1.0701754385964912
0.7894736842105258 1.0528535665330052
0.7891088517839636 1.0526315789473684
0.7633679800395619 1.0350877192982455
0.7543859649122799 1.0281090409235196
0.7376922759286262 1.0175438596491229
0.7192982456140341 1.004054783519885
0.7123053666156705 1.0
0.6865955751391342 0.9824561403508771
0.6842105263157894 0.9805371852283125
0.6590406165177738 0.9649122807017543
0.6491228070175437 0.95731075061528
0.6313618349365464 0.9473684210526315
0.6140350877192979 0.9348074437455042
0.6037107777278515 0.9298245614035088
0.5789473684210522 0.9130849618605046
0.5767784061680125 0.912280701754386
0.5470086606266389 0.894736842105263
0.5438596491228065 0.8913218308460725
0.5126538732311294 0.8771929824561403
0.5087719298245608 0.8663468520040878
0.5034639663910898 0.8771929824561403
0.4886303759550734 0.894736842105263
0.47446492642915905 0.9122807017543858
0.47368421052631504 0.9130556855287216
0.46622583315065763 0.9298245614035088
0.45736745727930117 0.9473684210526315
0.44797730914712974 0.9649122807017543
0.4385964912280702 0.9819242714855493
0.43839258521204116 0.9824561403508771
0.43059346777136814 1.0
0.42256045050506763 1.0175438596491229
0.41440481575613114 1.0350877192982455
0.40620868046288955 1.0526315789473684
0.4035087719298245 1.0581220727959253
0.3986992918340613 1.0701754385964912
0.3914909912264781 1.0877192982456139
0.3842807013913013 1.1052631578947367
0.37710298022411337 1.1228070175438596
0.36998491067602435 1.1403508771929824
0.36842105263157876 1.1440664242537602
0.36338480549253876 1.1578947368421053
0.3569589009682942 1.175438596491228
0.3505938119628093 1.192982456140351
0.34430311857886065 1.210526315789474
0.33809762502495405 1.2280701754385963
0.33333333333333304 1.2415882403290863
0.3320613584822502 1.2456140350877192
0.32637278703828376 1.263157894736842
0.32076247546357517 1.280701754385965
0.315236143014901 1.2982456140350878
0.3097982747139907 1.3157894736842102
0.30445231063839306 1.3333333333333333
0.2992008061793428 1.3508771929824561
0.2982456140350873 1.3540136771848845
0.2942067739060658 1.3684210526315788
0.2893329085320454 1.3859649122807016
0.2845431239317261 1.4035087719298245
0.27983857806004686 1.4210526315789473
0.2752199845984933 1.4385964912280702
0.2706876777394942 1.4561403508771928
0.2662416681622255 1.4736842105263157
0.2631578947368416 1.4859524005127762
0.26191630816677913 1.4912280701754386
0.2577540276781925 1.5087719298245612
0.2536688302163571 1.526315789473684
0.24966035252445973 1.543859649122807
0.24572806121513913 1.5614035087719298
0.24187127829721206 1.5789473684210527
0.2380892034859226 1.5964912280701755
0.2343809337042981 1.6140350877192982
0.23074548012897858 1.6315789473684212
0.22807017543859587 1.6446379590303475
0.22719827591213268 1.6491228070175437
0.22376827654576026 1.6666666666666665
0.22040377187155533 1.6842105263157894
0.21710379683173434 1.7017543859649122
0.21386734412240443 1.719298245614035
0.21069337260569856 1.7368421052631577
0.20758081469230938 1.7543859649122806
0.20452858281417663 1.7719298245614032
0.20153557509276987 1.789473684210526
0.1986006802959038 1.807017543859649
0.19572278216506758 1.8245614035087716
0.19298245614035014 1.8415826447837018
0.19290176873115816 1.8421052631578947
0.19016789846050286 1.8596491228070176
0.18748576999893382 1.8771929824561402
0.18485438370502616 1.894736842105263
0.182272743466462 1.912280701754386
0.17973985886025196 1.9298245614035086
0.17725474702374955 1.9473684210526314
0.17481643426850468 1.9649122807017543
0.1724239574654951 1.9824561403508771
0.17007636522716593 2.0
0.1677727189089433 2.017543859649123
0.1655120934504389 2.0350877192982457
0.16329357807437941 2.052631578947368
0.1611162768593557 2.070175438596491
0.15897930920076214 2.087719298245614
0.15789473684210442 2.096679255440205
0.15688951032622034 2.1052631578947367
0.15484589280796515 2.1228070175438596
0.15283927840481168 2.1403508771929824
0.1508688889140955 2.1578947368421053
0.1489339604897924 2.1754385964912277
0.14703374376978845 2.1929824561403506
0.1451675039504891 2.2105263157894735
0.14333452081498693 2.2280701754385963
0.14153408872036494 2.245614035087719
0.13976551654913233 2.263157894736842
0.13802812762927114 2.280701754385965
0.1363212596269061 2.2982456140350873
0.13464426441519145 2.3157894736842106
0.1329965079226321 2.333333333333333
0.13137736996372013 2.350877192982456
0.12978624405446232 2.3684210526315788
0.12822253721510313 2.3859649122807016
0.12668566976210024 2.4035087719298245
0.12517507509119177 2.4210526315789473
0.12369019945319282 2.43859649122807
0.12280701754385959 2.44912034042464
0.12223298632348373 2.4561403508771926
0.12080399916469395 2.473684210526316
0.11939887220644556 2.4912280701754383
0.1180171125266226 2.508771929824561
0.11665823833114243 2.526315789473684
0.11532177873895574 2.5438596491228065
0.11400727356566395 2.56140350877193
0.1127142731064624 2.5789473684210527
0.1114423379190373 2.5964912280701755
0.11019103860696916 2.614035087719298
0.1089599556041316 2.631578947368421
0.10774867896051238 2.6491228070175437
0.10655680812983123 2.6666666666666665
0.10538395175928042 2.6842105263157894
0.10422972748166984 2.7017543859649122
0.10309376171022056 2.719298245614035
0.10197568943621413 2.7368421052631575
0.10087515402967423 2.7543859649122804
0.09979180704322935 2.7719298245614032
0.09872530801927841 2.789473684210526
0.09767532430055959 2.807017543859649
0.0966415308442021 2.824561403508772
0.0956236100393222 2.8421052631578947
0.09462125152820844 2.8596491228070176
0.09363415203112717 2.8771929824561404
0.09266201517476591 2.894736842105263
0.09170455132432112 2.9122807017543857
0.09076147741922676 2.9298245614035086
0.08983251681251096 2.9473684210526314
0.08891739911376051 2.9649122807017547
0.08801586003566556 2.982456140350877
0.08771929824561386 2.988245125560696
0.08712885731084527 3.0
0.08625547001479394 3.0175438596491224
0.08539483705948953 3.0350877192982453
0.08454671952688977 3.052631578947368
0.08371088379215816 3.070175438596491
0.0828871013949127 3.087719298245614
0.08207514891354271 3.1052631578947367
0.08127480784254498 3.1228070175438596
0.08048586447283052 3.1403508771929824
0.07970810977494946 3.1578947368421053
0.07894133928518171 3.1754385964912277
0.07818535299443899 3.1929824561403506
0.07743995523992352 3.2105263157894735
0.07670495459948783 3.2280701754385963
0.07598016378863956 3.245614035087719
0.07526539956013531 3.263157894736842
0.07456048260610733 3.280701754385965
0.07386523746266682 3.2982456140350873
0.07317949241692821 3.31578947368421
0.07250307941639861 3.333333333333333
0.0718358339806777 3.350877192982456
0.07117759511541316 3.3684210526315788
0.0705282052284581 3.3859649122807016
0.06988751004817687 3.4035087719298245
0.06925535854384712 3.4210526315789473
0.06863160284810607 3.43859649122807
0.0680160981813904 3.4561403508771926
0.06740870277831931 3.4736842105263155
0.06680927781597236 3.4912280701754383
0.06621768734401298 3.508771929824561
0.06563379821661106 3.526315789473684
0.065057480026118 3.5438596491228065
0.06448860503844887 3.56140350877193
0.06392704813012738 3.578947368421052
0.06337268672695001 3.596491228070175
0.06282540074422721 3.614035087719298
0.062285072528559665 3.6315789473684204
0.06175158680110954 3.6491228070175437
0.061224830602326835 3.666666666666667
0.06070469323809237 3.6842105263157894
0.06019106622723959 3.7017543859649122
0.05968384325041845 3.719298245614035
0.0591829201002656 3.7368421052631575
0.05868819463284574 3.7543859649122804
0.05819956672033031 3.7719298245614032
0.057716938204880025 3.7894736842105265
0.0572402128536992 3.807017543859649
0.056769296315230165 3.8245614035087714
0.05630409607645718 3.8421052631578947
0.05584452142129002 3.859649122807017
0.05539048338999799 3.87719298245614
0.05494189473966633 3.8947368421052624
0.054498669905647334 3.9122807017543857
0.054060724963979255 3.9298245614035086
0.05362797759474719 3.9473684210526314
0.05320034704636042 3.9649122807017543
0.05277775410072165 3.9824561403508767
0.05263157894736814 3.9885440809720856
0.0523603090765288 4.0
0.05194784142489577 4.017543859649122
0.05154017441576255 4.035087719298246
0.05113723486339666 4.052631578947368
0.05073895094696445 4.0701754385964914
0.05034525218080506 4.087719298245614
0.04995606938543263 4.105263157894736
0.04957133465924775 4.12280701754386
0.049190981350939134 4.140350877192982
0.04881494403255709 4.157894736842105
0.04844315847324124 4.175438596491228
0.04807556161358495 4.192982456140351
0.04771209154061984 4.2105263157894735
0.047352687463403625 4.228070175438596
0.0469972896891959 4.245614035087719
0.04664583960020592 4.263157894736842
0.046298279630897526 4.280701754385965
0.045954553245836756 4.298245614035087
0.045614604918067424 4.315789473684211
0.045278380108001476 4.333333333333333
0.044945825242809975 4.3508771929824555
0.04461688769630239 4.368421052631579
0.04429151576928091 4.385964912280701
0.04396965867035751 4.4035087719298245
0.04365126649722212 4.421052631578947
0.04333629021834965 4.43859649122807
0.043024681655135184 4.456140350877193
0.04271639346444548 4.473684210526316
0.04241137912157689 4.491228070175438
0.04210959290360862 4.508771929824561
0.0418109898731414 4.526315789473684
0.041515525862411876 4.5438596491228065
0.04122315745777272 4.56140350877193
0.040933841984529554 4.578947368421052
0.04064753749212513 4.5964912280701755
0.04036420273966253 4.614035087719298
0.04008379718175811 4.631578947368421
0.03980628095471651 4.649122807017544
0.039531614863019024 4.666666666666666
0.03925976036611782 4.684210526315789
0.03899067956552824 4.701754385964912
0.03872433519221141 4.719298245614035
0.03846069059424041 4.7368421052631575
0.0381997097247424 4.754385964912281
0.037941357130110244 4.771929824561403
0.03768559793847657 4.789473684210526
0.03743239784844404 4.807017543859649
0.0371817231180654 4.824561403508771
0.03693354055406689 4.842105263157895
0.036687817501309526 4.859649122807017
0.03644452183248185 4.87719298245614
0.036203621938018925 4.894736842105263
0.0359650867162417 4.912280701754385
0.035728885563711496 4.9298245614035086
0.035494988365794566 4.947368421052631
0.03526336548743106 4.964912280701754
0.03503398776410426 4.982456140350877
0.034806826493004296 5.0
0.03458185342438255 5.017543859649122
0.03435904075309148 5.035087719298246
0.03413836111030572 5.052631578947368
0.033919787555420106 5.070175438596491
0.03370329356812023 5.087719298245614
0.03348885304062168 5.105263157894736
0.0332764402700736 5.12280701754386
0.03306602995112297 5.140350877192982
0.03285759716863563 5.157894736842105
0.032651117390570465 5.175438596491228
0.03244656646100288 5.192982456140351
0.0322439205932945 5.2105263157894735
0.03204315636340516 5.228070175438596
0.031844250703344255 5.245614035087719
0.03164718089475793 5.263157894736842
0.031451924562649114 5.280701754385966
0.03125845966922723 5.298245614035087
0.031066764507884505 5.315789473684211
0.030876817697296204 5.333333333333333
0.03068859817564156 5.3508771929824555
0.030502085194942942 5.368421052631579
0.030317258315520408 5.385964912280701
0.03013409740055894 5.4035087719298245
0.029952582610785948 5.421052631578947
0.02977269439925634 5.43859649122807
0.029594413506242916 5.4561403508771935
0.02941772095422945 5.473684210526315
0.029242598043004414 5.491228070175438
0.02906902634485286 5.508771929824561
0.028896987699844227 5.526315789473684
0.028726464211214203 5.5438596491228065
0.028557438240838152 5.56140350877193
0.028389892404794382 5.578947368421052
0.02822380956901495 5.5964912280701755
0.0280591728450224 5.614035087719298
0.027895965585750186 5.63157894736842
0.02773417138144514 5.6491228070175445
0.027573774055650133 5.666666666666666
0.027414757661265096 5.684210526315789
0.02725710647668475 5.701754385964911
0.027100805002011265 5.719298245614035
0.026945837955340408 5.7368421052631575
0.026792190269119255 5.754385964912281
0.02663984708657432 5.771929824561404
0.026488793758208073 5.789473684210526
0.026339015838362928 5.80701754385965
0.0261904990818507 5.824561403508771
0.026043229440646503 5.842105263157895
0.025897193060645543 5.859649122807017
0.025752376278481447 5.87719298245614
0.02560876561840489 5.894736842105263
0.02546634778922109 5.912280701754385
0.025325109681285138 5.9298245614035086
0.025185038363553708 5.947368421052631
0.025046121080692034 5.964912280701754
0.02490834525023508 5.982456140350877
0.024771698459801587 6.0
0.02463616846436003 6.017543859649122
0.024501743183545276 6.035087719298245
0.02436841069902497 6.052631578947368
0.024236159251914587 6.070175438596491
0.024104977240240074 6.087719298245614
0.023974853216447187 6.105263157894736
0.023845775884956476 6.12280701754386
0.023717734099763008 6.140350877192982
0.02359071686207987 6.157894736842106
0.023464713318024636 6.175438596491228
0.023339712756347785 6.19298245614035
0.02321570460620229 6.2105263157894735
0.02309267843495357 6.228070175438596
0.02297062394602884 6.245614035087719
0.02284953097680524 6.263157894736841
0.022729389496535763 6.280701754385964
0.02261018960431241 6.298245614035086
0.022491921527065622 6.315789473684211
0.02237457561759944 6.333333333333333
0.022258142352661506 6.3508771929824555
0.02214261233104736 6.368421052631579
0.022027976271738206 6.385964912280702
0.02191422501207157 6.403508771929825
0.02180134950594416 6.421052631578947
0.02168934082204631 6.43859649122807
0.021578190142127304 6.456140350877193
0.02146788875929107 6.473684210526315
0.021358428076321566 6.491228070175438
0.021249799604037386 6.508771929824561
0.021141994959674754 6.526315789473684
0.02103500586529871 6.5438596491228065
0.02092882414624162 6.56140350877193
0.020823441729568657 6.578947368421052
0.020718850642569633 6.596491228070175
0.02061504301127675 6.614035087719299
0.02051201105900771 6.63157894736842
0.02040974710493363 6.649122807017544
0.020308243562671507 6.666666666666666
0.02020749293890048 6.68421052631579
0.020107487832001582 6.701754385964912
0.02000822093072057 6.719298245614035
0.019909685012853277 6.7368421052631575
0.01981187294395309 6.75438596491228
0.01971477767606021 6.771929824561403
0.019618392246452176 6.789473684210526
0.019522709776415292 6.807017543859649
0.01942772347003656 6.8245614035087705
0.019333426613015757 6.842105263157895
0.019239812571497213 6.859649122807017
0.019146874790920986 6.8771929824561395
0.019054606794893014 6.894736842105263
0.01896300218407391 6.912280701754386
0.01887205463508608 6.9298245614035086
0.01878175789943881 6.947368421052631
0.0186921058024709 6.964912280701754
0.01860309224231066 6.982456140350878
0.01851471118885284 7.0



==> contour_data2.txt <==
-7.0 -6.990721412013931
-6.991691438405057 -6.982456140350878
-6.974188019144475 -6.964912280701754
-6.964912280701753 -6.955544829730977
-6.956692709010079 -6.947368421052631
-6.939189233038133 -6.9298245614035086
-6.9298245614035086 -6.920366970710115
-6.921695265250178 -6.912280701754387
-6.904191727992599 -6.894736842105263
-6.894736842105263 -6.885187810516116
-6.886699131911182 -6.87719298245614
-6.869195528641568 -6.859649122807017
-6.859649122807017 -6.850007324130473
-6.851704334376661 -6.842105263157895
-6.834200660211245 -6.824561403508772
-6.824561403508772 -6.814825485934767
-6.816710898645237 -6.807017543859649
-6.799207148537427 -6.7894736842105265
-6.789473684210526 -6.779642269693461
-6.781718851348458 -6.771929824561404
-6.764215020083201 -6.754385964912281
-6.754385964912281 -6.744457648536152
-6.7467282197693 -6.736842105263157
-6.729224301957211 -6.719298245614035
-6.719298245614035 -6.709271594939196
-6.711739031861295 -6.701754385964913
-6.694235021932549 -6.684210526315789
-6.684210526315789 -6.674084080706745
-6.676751316268294 -6.666666666666668
-6.659247208466304 -6.649122807017544
-6.6491228070175445 -6.638895076951138
-6.641765102344941 -6.631578947368421
-6.624260890719767 -6.614035087719298
-6.614035087719298 -6.603704554072614
-6.606780420177835 -6.5964912280701755
-6.589276098579337 -6.578947368421053
-6.578947368421053 -6.568512481738363
-6.5717973006074235 -6.56140350877193
-6.554292862678146 -6.543859649122807
-6.543859649122807 -6.533318828860839
-6.536815775250677 -6.526315789473684
-6.519311214418455 -6.508771929824562
-6.508771929824562 -6.498123563575348
-6.501835876524534 -6.491228070175438
-6.484331185994793 -6.473684210526316
-6.473684210526315 -6.462926653216852
-6.4668576376701985 -6.4561403508771935
-6.449352810417955 -6.43859649122807
-6.43859649122807 -6.427728064295979
-6.4318810927782755 -6.421052631578947
-6.4143761215398065 -6.4035087719298245
-6.403508771929825 -6.392527762474204
-6.396906276814813 -6.385964912280702
-6.379401154078987 -6.368421052631579
-6.368421052631579 -6.357325712538151
-6.3619332256482615 -6.350877192982456
-6.344427943647528 -6.333333333333333
-6.333333333333333 -6.322121878373019
-6.326961976077421 -6.315789473684211
-6.309456526778409 -6.298245614035087
-6.298245614035088 -6.286916222935049
-6.2919925658603715 -6.280701754385965
-6.274486940954128 -6.2631578947368425
-6.2631578947368425 -6.251708708223043
-6.257025033744473 -6.245614035087719
-6.239519224636269 -6.228070175438597
-6.228070175438597 -6.216499295248851
-6.222059419497442 -6.210526315789473
-6.204553417296179 -6.192982456140351
-6.192982456140351 -6.181287944006831
-6.187095763939585 -6.175438596491228
-6.1695895594467345 -6.157894736842105
-6.157894736842105 -6.146074613442196
-6.1521341089771875 -6.140350877192983
-6.134627692675291 -6.12280701754386
-6.12280701754386 -6.110859261418236
-6.117174497637169 -6.105263157894737
-6.099667859677833 -6.087719298245615
-6.087719298245614 -6.075641844682361
-6.082216974103009 -6.0701754385964914
-6.06471010429439 -6.052631578947368
-6.052631578947368 -6.040422318830898
-6.047261583752006 -6.035087719298246
-6.029754471545775 -6.017543859649123
-6.017543859649123 -6.005200638272636
-6.012308373193952 -6.0
-5.994801007671688 -5.982456140350877
-5.982456140350877 -5.969976756190999
-5.977357390311261 -5.964912280701754
-5.959849760170258 -5.947368421052632
-5.947368421052632 -5.934750624504876
-5.942408684300604 -5.9298245614035086
-5.924900777839062 -5.912280701754386
-5.912280701754386 -5.899522193827974
-5.9074623057161455 -5.894736842105264
-5.889954110817721 -5.87719298245614
-5.8771929824561395 -5.864291413426681
-5.872518306514425 -5.859649122807017
-5.8550098106320965 -5.842105263157895
-5.842105263157895 -5.8290582311763615
-5.837576740100978 -5.824561403508772
-5.820067930240201 -5.807017543859649
-5.807017543859649 -5.793822593516023
-5.802637661378736 -5.7894736842105265
-5.785128524079859 -5.771929824561404
-5.771929824561404 -5.7585844454012705
-5.767701126798336 -5.754385964912281
-5.750191648118211 -5.7368421052631575
-5.7368421052631575 -5.723343730255512
-5.732767194410371 -5.719298245614035
-5.715257359903166 -5.701754385964913
-5.701754385964913 -5.688100389919304
-5.697835923919712 -5.68421052631579
-5.680325718616833 -5.666666666666667
-5.666666666666667 -5.652854364597769
-5.66290737674195 -5.649122807017544
-5.645396785131071 -5.631578947368421
-5.631578947368422 -5.617605592806025
-5.627981616062109 -5.614035087719298
-5.61047062206523 -5.5964912280701755
-5.5964912280701755 -5.582354011312513
-5.593058706895664 -5.578947368421053
-5.575547293846171 -5.56140350877193
-5.56140350877193 -5.547099555080153
-5.558138716152038 -5.543859649122807
-5.5406268667706975 -5.526315789473684
-5.526315789473684 -5.5118421572052165
-5.523221712700632 -5.508771929824562
-5.505709409070477 -5.491228070175438
-5.491228070175438 -5.4765817488538495
-5.488307767439548 -5.473684210526316
-5.470794990979581 -5.4561403508771935
-5.4561403508771935 -5.4413182591961
-5.453396953367099 -5.43859649122807
-5.435883684804765 -5.421052631578947
-5.421052631578947 -5.4060516153373825
-5.418489345656248 -5.4035087719298245
-5.400975564998609 -5.385964912280702
-5.385964912280702 -5.370781742247258
-5.383585021732112 -5.36842105263158
-5.366070708235636 -5.350877192982456
-5.350877192982456 -5.335508562685383
-5.348684061352676 -5.333333333333334
-5.331169193491595 -5.315789473684211
-5.315789473684211 -5.300231997124553
-5.313786546692851 -5.298245614035087
-5.296271102125988 -5.280701754385965
-5.280701754385965 -5.264951963670679
-5.278892562432068 -5.2631578947368425
-5.261376517968042 -5.245614035087719
-5.245614035087719 -5.229668377979576
-5.244002195845517 -5.228070175438597
-5.226485527406284 -5.210526315789474
-5.210526315789474 -5.194381153170416
-5.2091155368992865 -5.192982456140351
-5.191598219481856 -5.175438596491228
-5.175438596491228 -5.159090199735702
-5.174232678349514 -5.157894736842106
-5.15671468598579 -5.140350877192983
-5.140350877192983 -5.123795425447625
-5.1393537158457745 -5.12280701754386
-5.121835021560402 -5.105263157894737
-5.105263157894736 -5.088496735260605
-5.104478748038917 -5.087719298245614
-5.086959323805011 -5.0701754385964914
-5.0701754385964914 -5.053194031209902
-5.069607876693558 -5.052631578947368
-5.052087693386201 -5.035087719298246
-5.035087719298246 -5.017887212306062
-5.034741206805439 -5.017543859649122
-5.017220234152832 -5.0
-5.000000000000001 -4.982576174425066
-4.999878846723925 -4.982456140350877
-4.982357053256037 -4.964912280701754
-4.9650186373619905 -4.947368421052632
-4.964912280701753 -4.947259659932913
-4.947498261274443 -4.9298245614035086
-4.930160287148762 -4.912280701754386
-4.9298245614035086 -4.911937352024931
-4.912643972344892 -4.894736842105264
-4.895306424555416 -4.87719298245614
-4.894736842105264 -4.8766104075186165
-4.877794304298897 -4.859649122807017
-4.860457166452662 -4.842105263157895
-4.859649122807017 -4.841278705436578
-4.8429493788051605 -4.824561403508772
-4.825612633497676 -4.807017543859649
-4.824561403508772 -4.805942120914741
-4.808109321518419 -4.7894736842105265
-4.790772950280099 -4.771929824561404
-4.7894736842105265 -4.770600525055962
-4.773274262234949 -4.754385964912281
-4.755938245474502 -4.7368421052631575
-4.754385964912281 -4.735253784777456
-4.7384443350550765 -4.719298245614035
-4.721108651999658 -4.701754385964913
-4.719298245614035 -4.699901762651756
-4.703619678553008 -4.684210526315789
-4.6862843071849625 -4.666666666666667
-4.684210526315789 -4.664544316740888
-4.668800435954411 -4.6491228070175445
-4.6514653529443315 -4.631578947368421
-4.6491228070175445 -4.629181300423481
-4.63398675532207 -4.614035087719298
-4.616651935958005 -4.5964912280701755
-4.614035087719298 -4.593812562214474
-4.599178789750097 -4.578947368421053
-4.581844207862596 -4.56140350877193
-4.578947368421053 -4.558437945577099
-4.564376697567075 -4.543859649122807
-4.547042325449846 -4.526315789473685
-4.543859649122807 -4.5230572887267755
-4.529580642548654 -4.508771929824562
-4.5122464508745175 -4.491228070175438
-4.508771929824562 -4.487670424426571
-4.494790794140025 -4.473684210526316
-4.477456751871877 -4.4561403508771935
-4.473684210526316 -4.452277179773831
-4.4600073276888486 -4.43859649122807
-4.4426734019852745 -4.421052631578947
-4.43859649122807 -4.416877375977606
-4.425230424689127 -4.403508771929825
-4.407896580804345 -4.385964912280702
-4.4035087719298245 -4.381470828126435
-4.3904602730366316 -4.368421052631579
-4.373126474214343 -4.350877192982456
-4.368421052631579 -4.346057344946097
-4.3556970672964725 -4.333333333333334
-4.3383632746572385 -4.315789473684211
-4.333333333333334 -4.310636728546857
-4.320941008983451 -4.298245614035087
-4.303607181405143 -4.280701754385965
-4.298245614035087 -4.275208774159763
-4.286192306855892 -4.2631578947368425
-4.268858400846721 -4.245614035087719
-4.2631578947368425 -4.239773269861531
-4.251451177223625 -4.228070175438598
-4.234117146787275 -4.210526315789474
-4.228070175438597 -4.2043299962874885
-4.216717844270922 -4.192982456140351
-4.199383640763188 -4.175438596491228
-4.192982456140351 -4.1688787263321325
-4.181992540395146 -4.157894736842105
-4.164658112371521 -4.140350877192983
-4.157894736842105 -4.1334192248367225
-4.147275506561973 -4.12280701754386
-4.129940799615508 -4.105263157894737
-4.12280701754386 -4.097951248263415
-4.112566992678068 -4.087719298245615
-4.095231949266835 -4.0701754385964914
-4.087719298245615 -4.06247454435538
-4.07786725798215 -4.052631578947368
-4.060531817245541 -4.035087719298246
-4.052631578947368 -4.026988851782322
-4.043176571455449 -4.017543859649123
-4.025840669018506 -4.0
-4.017543859649123 -3.9914938997708993
-4.008495212252577 -3.9824561403508776
-3.9911587800174733 -3.9649122807017547
-3.9824561403508776 -3.955989407719377
-3.9738234701539326 -3.947368421052632
-3.956486436077664 -3.929824561403509
-3.947368421052632 -3.9204750847960286
-3.939161646040799 -3.912280701754386
-3.921823933898044 -3.8947368421052637
-3.912280701754386 -3.8849506295206355
-3.904510052394357 -3.8771929824561404
-3.887171581524399 -3.8596491228070176
-3.8771929824561404 -3.849415729328559
-3.869869013819897 -3.8421052631578947
-3.852529698856406 -3.8245614035087723
-3.8421052631578947 -3.813870060116785
-3.835238867597615 -3.8070175438596494
-3.817898618179963 -3.7894736842105265
-3.8070175438596494 -3.778313285771414
-3.800619964261394 -3.7719298245614037
-3.783278684726099 -3.754385964912281
-3.7719298245614037 -3.742745057676048
-3.7660126682071042 -3.736842105263158
-3.7486702572578423 -3.719298245614035
-3.736842105263158 -3.7071650142006036
-3.731417358331992 -3.7017543859649127
-3.714073708686501 -3.6842105263157903
-3.7017543859649127 -3.671572780170065
-3.696834428706823 -3.666666666666667
-3.6794894267188685 -3.6491228070175437
-3.666666666666667 -3.635967966312792
-3.6622642892825295 -3.6315789473684212
-3.6449178145369396 -3.6140350877192984
-3.6315789473684212 -3.6003501686880597
-3.6277073666331927 -3.5964912280701755
-3.6103592915117892 -3.578947368421053
-3.5964912280701755 -3.5647189680925493
-3.593164104737263 -3.56140350877193
-3.575814293953317 -3.5438596491228074
-3.5614035087719293 -3.529073929445687
-3.558634965799034 -3.526315789473684
-3.5412832758976664 -3.5087719298245617
-3.5263157894736845 -3.493414601153777
-3.5241204311124443 -3.491228070175439
-3.5067667099341344 -3.473684210526316
-3.491228070175439 -3.457740514453102
-3.4896210019693785 -3.456140350877193
-3.472265088073507 -3.43859649122807
-3.4561403508771926 -3.4220511827323055
-3.455137200614727 -3.4210526315789473
-3.437778922659753 -3.403508771929825
-3.421052631578948 -3.3863461008346043
-3.4206695712505213 -3.385964912280702
-3.403308747327106 -3.368421052631579
-3.3862109911275957 -3.3508771929824563
-3.385964912280702 -3.350620758394563
-3.368855118004568 -3.3333333333333335
-3.351757327745624 -3.3157894736842106
-3.3508771929824563 -3.3148721651545627
-3.33441861396991 -3.2982456140350878
-3.3173206419538968 -3.280701754385965
-3.3157894736842106 -3.279105689779687
-3.299999838955249 -3.2631578947368425
-3.282901526494021 -3.24561403508772
-3.280701754385965 -3.243320720568886
-3.265599422306278 -3.2280701754385968
-3.2485005989078672 -3.210526315789474
-3.2456140350877196 -3.2075166221407123
-3.2312180201971854 -3.192982456140351
-3.214118502685765 -3.175438596491228
-3.2105263157894743 -3.1716927345639547
-3.1968563169032445 -3.1578947368421053
-3.1797559084662037 -3.140350877192983
-3.175438596491228 -3.135848372478451
-3.162515026132936 -3.12280701754386
-3.14541351528826 -3.105263157894737
-3.140350877192983 -3.099982824210615
-3.128194892421346 -3.087719298245614
-3.1110920518977947 -3.0701754385964914
-3.105263157894737 -3.0640953508892617
-3.0938966925863562 -3.0526315789473686
-3.076792278108115 -3.0350877192982457
-3.0701754385964914 -3.0281851855685087
-3.0596212372488854 -3.017543859649123
-3.0425149862154846 -3.0
-3.0350877192982457 -2.9922515323659704
-3.0253693724180826 -2.9824561403508776
-3.0082610024693874 -2.9649122807017543
-3.0 -2.9562935656260967
-2.9911419811419258 -2.947368421052632
-2.9740311885968636 -2.9298245614035086
-2.9649122807017543 -2.9203104291205024
-2.956939985223106 -2.912280701754386
-2.939826443379551 -2.8947368421052637
-2.9298245614035086 -2.884301235299381
-2.9227643469993483 -2.8771929824561404
-2.9056477042811633 -2.859649122807018
-2.8947368421052637 -2.8482650646108443
-2.8886160711864473 -2.8421052631578947
-2.871495949122097 -2.8245614035087723
-2.8596491228070184 -2.812200964908099
-2.8544962067811617 -2.807017543859649
-2.8373721977965123 -2.7894736842105265
-2.8245614035087723 -2.776107950968151
-2.820405849019782 -2.771929824561404
-2.803277514025678 -2.754385964912281
-2.7894736842105265 -2.73998500414997
-2.786346141386484 -2.7368421052631584
-2.769213007139398 -2.719298245614035
-2.754385964912281 -2.7038310722251713
-2.7523182776635697 -2.7017543859649127
-2.7351798338750353 -2.6842105263157894
-2.719298245614035 -2.6676450694201614
-2.7183235040131937 -2.6666666666666665
-2.701179200180781 -2.6491228070175445
-2.6843573621924506 -2.6315789473684212
-2.6842105263157894 -2.631422805228958
-2.6672123630064064 -2.614035087719299
-2.6503882000463634 -2.5964912280701755
-2.6491228070175445 -2.5951455388112947
-2.6332806320606164 -2.578947368421053
-2.616453613624421 -2.56140350877193
-2.614035087719299 -2.5588314016352633
-2.5993853715091024 -2.5438596491228074
-2.5825549200691733 -2.526315789473684
-2.578947368421053 -2.522479104360251
-2.565528001581414 -2.5087719298245617
-2.548693488228852 -2.4912280701754392
-2.5438596491228074 -2.4860873252565465
-2.5317100000475015 -2.473684210526316
-2.51487073967841 -2.4561403508771935
-2.5087719298245617 -2.449654712669947
-2.4979329035160234 -2.43859649122807
-2.481088149508194 -2.421052631578948
-2.473684210526316 -2.4131798882635067
-2.4641983084959858 -2.4035087719298245
-2.4473472468145037 -2.385964912280702
-2.43859649122807 -2.3766614511849053
-2.430507872150513 -2.3684210526315788
-2.413649614812458 -2.3508771929824563
-2.4035087719298245 -2.3400979833341307
-2.396863312656187 -2.333333333333334
-2.379996890474915 -2.3157894736842106
-2.3684210526315788 -2.3034880559369832
-2.363266409062757 -2.298245614035088
-2.346390763581069 -2.280701754385965
-2.333333333333334 -2.2668302376661233
-2.329719000525552 -2.2631578947368425
-2.31283297503407 -2.245614035087719
-2.298245614035088 -2.2301231045939183
-2.2962229847556057 -2.2280701754385968
-2.279325314277637 -2.2105263157894743
-2.263157894736842 -2.1933652523113767
-2.2627803154994606 -2.192982456140351
-2.245869615606095 -2.1754385964912286
-2.229333747032432 -2.1578947368421053
-2.2280701754385968 -2.1565227387847115
-2.2124677531191694 -2.140350877192983
-2.1959230082494114 -2.1228070175438596
-2.192982456140351 -2.119615084215961
-2.1791216340204924 -2.105263157894737
-2.162566532461621 -2.0877192982456148
-2.1578947368421053 -2.0826500808497452
-2.145833189895102 -2.0701754385964914
-2.129266098562569 -2.052631578947369
-2.1228070175438596 -2.0456264423583046
-2.1126043655235645 -2.0350877192982457
-2.0960234815297936 -2.0175438596491233
-2.0877192982456148 -2.008543008886645
-2.079437104695487 -2.0
-2.0628404360413377 -1.9824561403508776
-2.052631578947369 -1.9713987845028713
-2.0463333323691053 -1.9649122807017543
-2.0297186761140376 -1.9473684210526319
-2.0175438596491233 -1.9341929818724222
-2.013294932381174 -1.9298245614035094
-1.9966598499131956 -1.9122807017543861
-1.9824561403508776 -1.896925075445352
-1.9803237197362122 -1.8947368421052637
-1.963665508697586 -1.8771929824561404
-1.9474187326383712 -1.859649122807018
-1.9473684210526319 -1.8595933470518073
-1.930737068635081 -1.8421052631578947
-1.9144710578920068 -1.8245614035087723
-1.9122807017543861 -1.8221355062211173
-1.8978757639416943 -1.807017543859649
-1.8815874303352382 -1.7894736842105265
-1.8771929824561404 -1.7846123473593232
-1.8650825894469274 -1.7719298245614041
-1.8487684832743176 -1.7543859649122808
-1.8421052631578947 -1.7470250352136836
-1.8323582302534758 -1.7368421052631584
-1.8160144932001356 -1.719298245614035
-1.807017543859649 -1.7093754750690562
-1.799702975617394 -1.7017543859649127
-1.7833252865548879 -1.6842105263157894
-1.7719298245614041 -1.671666466991367
-1.767116613496985 -1.666666666666667
-1.750700125921155 -1.6491228070175445
-1.7368421052631584 -1.6339018878557785
-1.7345983013681283 -1.6315789473684212
-1.718137570979838 -1.6140350877192988
-1.702124183331438 -1.5964912280701755
-1.7017543859649127 -1.596073974059422
-1.6856353084543751 -1.578947368421053
-1.66957966436099 -1.5614035087719298
-1.666666666666667 -1.5581249768128551
-1.653189943831427 -1.5438596491228074
-1.6370854228402534 -1.526315789473685
-1.6315789473684212 -1.5201366714546511
-1.6207967458368902 -1.5087719298245617
-1.6046358426582898 -1.4912280701754392
-1.5964912280701755 -1.4821200501511995
-1.5884493323373134 -1.473684210526316
-1.5722235214901659 -1.4561403508771935
-1.5614035087719298 -1.444088822301151
-1.5561392833809837 -1.4385964912280702
-1.5398388594755537 -1.4210526315789478
-1.526315789473685 -1.4060599124625488
-1.5238556632910034 -1.4035087719298245
-1.5074695518139867 -1.385964912280702
-1.4915618590594755 -1.3684210526315796
-1.4912280701754392 -1.3680407962403616
-1.4750999610204159 -1.3508771929824563
-1.4591027518042308 -1.333333333333334
-1.4561403508771935 -1.3299777417771579
-1.4427103378486472 -1.3157894736842106
-1.4266092925800324 -1.2982456140350882
-1.4210526315789478 -1.2919929668980557
-1.410275851086882 -1.280701754385965
-1.3940544388511174 -1.2631578947368425
-1.385964912280702 -1.2541245332289694
-1.3777653748578247 -1.2456140350877192
-1.3614044515302253 -1.2280701754385968
-1.3508771929824563 -1.2164179334478677
-1.3451399667521287 -1.2105263157894743
-1.3286172859778589 -1.192982456140351
-1.3157894736842106 -1.1789272138579534
-1.3123509497544363 -1.1754385964912286
-1.2956405644838211 -1.1578947368421053
-1.280701754385965 -1.1417161881807183
-1.2793374836245768 -1.140350877192983
-1.2624090092378104 -1.1228070175438596
-1.2459933603941455 -1.1052631578947372
-1.2456140350877192 -1.1048432950731384
-1.2288411756685127 -1.0877192982456148
-1.2121788413561183 -1.0701754385964914
-1.2105263157894743 -1.0683738806275918
-1.1948352727475464 -1.052631578947369
-1.1778833288100672 -1.0350877192982457
-1.1754385964912286 -1.0324686662226275
-1.1602637836977143 -1.0175438596491233
-1.1429710545033611 -1.0
-1.140350877192983 -0.9972487482057596
-1.124966499223571 -0.9824561403508776
-1.1072716264333948 -0.9649122807017552
-1.1052631578947372 -0.9628513048472567
-1.0887414337480263 -0.947368421052632
-1.070570397736992 -0.9298245614035094
-1.0701754385964914 -0.9294298148448544
-1.051332895187666 -0.9122807017543861
-1.0350877192982457 -0.8970563883860521
-1.0323603164884678 -0.8947368421052637
-1.0124156935274895 -0.8771929824561404
-1.0 -0.8659434853171633
-0.9923196173693958 -0.859649122807018
-0.9715740618335424 -0.8421052631578947
-0.9649122807017552 -0.8362963694694089
-0.9499806073926184 -0.8245614035087723
-0.9298245614035094 -0.8082627311804916
-0.9281087421869821 -0.8070175438596497
-0.9046909927124429 -0.7894736842105265
-0.8947368421052637 -0.7818034001571676
-0.8804005603430789 -0.7719298245614041
-0.859649122807018 -0.7572322626969894
-0.8551301584290278 -0.7543859649122808
-0.8280783389106187 -0.7368421052631584
-0.8245614035087723 -0.7344962667523601
-0.7988153420240052 -0.7192982456140351
-0.7894736842105265 -0.7136316607011914
-0.767215222676507 -0.7017543859649127
-0.7543859649122808 -0.6947180603516256
-0.7324599838952959 -0.6842105263157894
-0.7192982456140351 -0.6777262547841375
-0.6934106113518604 -0.666666666666667
-0.6842105263157894 -0.6626254909432662
-0.6491228070175447 -0.6493752884201194
-0.6483357847922278 -0.6491228070175445
-0.6140350877192988 -0.6377902426244092
-0.5916274041778797 -0.6315789473684212
-0.5789473684210531 -0.6279591340012775
-0.5438596491228074 -0.6197065663149409
-0.5139309074581967 -0.6140350877192988
-0.5087719298245617 -0.6130269557774098
-0.47368421052631593 -0.6077288423056977
-0.43859649122807026 -0.6038391605993807
-0.40350877192982537 -0.6012662191631359
-0.36842105263157965 -0.5999347791309191
-0.3333333333333339 -0.5997830148803478
-0.2982456140350882 -0.6007599136912354
-0.2631578947368425 -0.6028229595558335
-0.22807017543859676 -0.6059359689369748
-0.19298245614035103 -0.6100669589723758
-0.16560273588757982 -0.6140350877192988
-0.1578947368421053 -0.6151759786820786
-0.12280701754385959 -0.6212121965661179
-0.08771929824561475 -0.6281897622398125
-0.07232006768699129 -0.6315789473684212
-0.05263157894736903 -0.6360619514539934
-0.017543859649123306 -0.6448169644595126
-0.0014497777834783041 -0.6491228070175445
0.017543859649122417 -0.6544350432506625
0.05263157894736814 -0.6648956146583489
0.05839686941541945 -0.666666666666667
0.08771929824561386 -0.6761978989366682
0.11144856589414348 -0.6842105263157894
0.12280701754385959 -0.6883048596913209
0.15789473684210442 -0.7011984907740124
0.15943310938223365 -0.7017543859649127
0.19298245614035014 -0.7149214269531201
0.20430711516502437 -0.7192982456140351
0.22807017543859587 -0.7294123562627521
0.24616940532876497 -0.7368421052631584
0.2631578947368416 -0.7446567818874938
0.2856336902245291 -0.7543859649122808
0.2982456140350873 -0.7606436199841563
0.32317610798903496 -0.7719298245614041
0.33333333333333304 -0.7773657932917617
0.3591860314916761 -0.7894736842105265
0.36842105263157876 -0.7948223024237873
0.3940219426062729 -0.8070175438596499
0.4035087719298245 -0.8130253372255769
0.42813489853143827 -0.8245614035087723
0.43859649122807026 -0.8320318409865686
0.4627063114294866 -0.8421052631578947
0.47368421052631504 -0.8522125567394067
0.5087719298245608 -0.8547613703375813
0.512045541930389 -0.8421052631578947
0.5215457558187087 -0.8245614035087723
0.5337386944659279 -0.8070175438596499
0.5438596491228065 -0.7948821390645423
0.5464334818685376 -0.7894736842105265
0.5570914573033673 -0.7719298245614041
0.5694357016078716 -0.7543859649122808
0.5789473684210522 -0.7425518621840743
0.5823203588836343 -0.7368421052631584
0.5943562252798464 -0.7192982456140351
0.6078407092826759 -0.7017543859649127
0.6140350877192979 -0.694544824961661
0.6212228368196994 -0.6842105263157894
0.6348550420007387 -0.666666666666667
0.6491228070175437 -0.6500430376620978
0.6497919352253037 -0.6491228070175447
0.6639079313676567 -0.6315789473684212
0.6794574549759939 -0.6140350877192988
0.6842105263157894 -0.6091222754624935
0.6949369793191761 -0.5964912280701755
0.7112748932267965 -0.5789473684210531
0.7192982456140342 -0.5710331390533593
0.7280521665886428 -0.5614035087719298
0.7454550167559002 -0.5438596491228074
0.7543859649122799 -0.5355703426210723
0.7634782004744176 -0.526315789473685
0.7822412832668036 -0.5087719298245617
0.7894736842105257 -0.5025194983125942
0.8015501209538274 -0.4912280701754392
0.8220169740114616 -0.47368421052631593
0.8245614035087714 -0.47165200973404164
0.8427346717913284 -0.4561403508771935
0.8596491228070171 -0.44290525388667457
0.8648437760918173 -0.4385964912280702
0.8876740949691186 -0.4210526315789478
0.8947368421052628 -0.4160220167427788
0.9114757604512091 -0.40350877192982537
0.9298245614035086 -0.39088619668141966
0.936687321324859 -0.385964912280702
0.963177761777301 -0.36842105263157965
0.9649122807017543 -0.36734874891874036
0.9907114105466124 -0.35087719298245634
1.0 -0.34539619239718705
1.01992007891648 -0.3333333333333339
1.0350877192982448 -0.3248339498946563
1.050913322553241 -0.3157894736842106
1.0701754385964914 -0.30558893336399817
1.0838562836109031 -0.2982456140350882
1.1052631578947363 -0.2875832593227322
1.1189801666834747 -0.2807017543859649
1.140350877192983 -0.2707382472726262
1.1565988234231785 -0.2631578947368425
1.1754385964912277 -0.2549770462421191
1.1971338900809485 -0.24561403508772006
1.2105263157894726 -0.24022627082689768
1.24115264180167 -0.22807017543859676
1.2456140350877192 -0.2264169382713912
1.280701754385964 -0.21351372218644926
1.288956379267725 -0.21052631578947434
1.3157894736842106 -0.20144301959348782
1.3415926099503857 -0.19298245614035103
1.3508771929824555 -0.19013054291678932
1.385964912280702 -0.17955506124974918
1.4000179811730655 -0.17543859649122862
1.421052631578947 -0.1696549101565588
1.4561403508771915 -0.16037912441239793
1.4657548255301882 -0.1578947368421053
1.4912280701754383 -0.15170343806789832
1.5263157894736832 -0.1435690237058318
1.5406365518732716 -0.1403508771929829
1.5614035087719298 -0.13595240315901486
1.5964912280701746 -0.12881444827532382
1.6277591045242978 -0.12280701754385959
1.6315789473684212 -0.12211391777051492
1.666666666666666 -0.11584282816477852
1.701754385964911 -0.10995122648540512
1.7312288435432652 -0.10526315789473717
1.7368421052631575 -0.10441779255126496
1.7719298245614024 -0.09923016448618928
1.807017543859649 -0.09435209429592677
1.8421052631578938 -0.08976360044150831
1.8582885696452682 -0.08771929824561475
1.8771929824561404 -0.08545110647252854
1.9122807017543852 -0.08139547306171666
1.9473684210526319 -0.07757551367029406
1.9824561403508767 -0.07397592016702817
2.0175438596491215 -0.07058239151901208
2.021827522473865 -0.07017543859649145
2.052631578947368 -0.06738598080068194
2.087719298245613 -0.06436993376090996
2.1228070175438596 -0.061522041269151354
2.1578947368421044 -0.058831540196195097
2.192982456140351 -0.05628840298298435
2.228070175438596 -0.05388328923379439
2.246993531752536 -0.05263157894736903
2.2631578947368425 -0.0516085203706169
2.2982456140350873 -0.04945601524763202
2.333333333333332 -0.04741696828832247
2.3684210526315788 -0.04548437111903003
2.4035087719298236 -0.04365169384011612
2.43859649122807 -0.041912851101817784
2.473684210526315 -0.040262170429047776
2.5087719298245617 -0.03869436269950745
2.5438596491228065 -0.03720449467027261
2.5789473684210513 -0.035787963442816706
2.5968449635968627 -0.03508771929824572
2.614035087719298 -0.03444080415296427
2.6491228070175428 -0.03315897501643791
2.6842105263157894 -0.03193836700414207
2.719298245614034 -0.03077548345599638
2.754385964912281 -0.02966705508342754
2.7894736842105257 -0.028610023816822865
2.8245614035087705 -0.027601527852582724
2.859649122807017 -0.026638887812625085
2.894736842105262 -0.025719593934436458
2.9298245614035086 -0.024841294214963353
2.9649122807017534 -0.02400178343672054
2.9999999999999996 -0.023198993009401182
3.035087719298245 -0.02243098156498024
3.0701754385964914 -0.0216959262487739
3.1052631578947363 -0.020992114653150852
3.140350877192981 -0.020317937344569444
3.1754385964912277 -0.019671880938348416
3.2105263157894726 -0.019052521679062753
3.245614035087719 -0.01845851948770316
3.280701754385964 -0.01788861243975609
3.3025612213857087 -0.017543859649123306
3.3157894736842106 -0.0173416447063558
3.3508771929824555 -0.016816513022430115
3.385964912280702 -0.016312103629289636
3.421052631578947 -0.015827420004556485
3.4561403508771917 -0.015361521526289348
3.4912280701754383 -0.014913519929940512
3.526315789473683 -0.014482576012608463
3.56140350877193 -0.01406789656601411
3.5964912280701746 -0.013668731521093961
3.6315789473684212 -0.013284371288449235
3.666666666666666 -0.012914144280129812
3.701754385964911 -0.012557414599369343
3.7368421052631575 -0.012213579885935674
3.7719298245614024 -0.011882069305722005
3.807017543859649 -0.011562341674088712
3.842105263157894 -0.011253883703278933
3.8771929824561404 -0.010956208364977287
3.9122807017543852 -0.010668853359768896
3.94736842105263 -0.010391379685886397
3.9824561403508767 -0.010123370300214105
4.0175438596491215 -0.00986442886505211
4.052631578947368 -0.009614178574634468
4.087719298245613 -0.009372261055848149
4.12280701754386 -0.009138335338014898
4.157894736842104 -0.00891207688698205
4.192982456140351 -0.008693176699120434
4.228070175438596 -0.008481340451153245
4.263157894736841 -0.008276287702038681
4.298245614035087 -0.008077751143405762
4.333333333333332 -0.007885475895297131
4.368421052631579 -0.0076992188442073705
4.403508771929824 -0.007518748020622625
4.43859649122807 -0.00734384201346674
4.473684210526315 -0.007174289419044528
4.508771929824562 -0.007009888322242914
4.5438596491228065 -0.006850445807908992
4.578947368421051 -0.006695777500469328
4.614035087719298 -0.006545707129990241
4.649122807017543 -0.006400066123003229
4.684210526315789 -0.006258693216535324
4.719298245614034 -0.00612143409389128
4.754385964912281 -0.005988141040833275
4.789473684210526 -0.005858672620895985
4.8245614035087705 -0.005732893368659617
4.859649122807017 -0.0056106734998827915
4.894736842105262 -0.005491888637470197
4.9298245614035086 -0.005376419552317867
4.964912280701753 -0.0052641519181423485
5.0 -0.005154976079458217
5.035087719298245 -0.0050487868319233405
5.07017543859649 -0.004945483214321537
5.105263157894736 -0.004844968311499656
5.140350877192981 -0.0047471490676198325
5.175438596491228 -0.004651936109128317
5.210526315789473 -0.004559243576880552
5.245614035087719 -0.004468988966897192
5.280701754385964 -0.004381092979259012
5.315789473684211 -0.0042954793746791155
5.3508771929824555 -0.0042120748383197345
5.3859649122807 -0.004130808850447369
5.421052631578946 -0.004051613563545223
5.456140350877192 -0.003974423685524939
5.491228070175438 -0.0038991763687014624
5.526315789473683 -0.0038258111042152433
5.56140350877193 -0.0037542696216047644
5.596491228070175 -0.00368449579325037
5.631578947368421 -0.0036164355434267067
5.666666666666666 -0.003550036761716859
5.701754385964911 -0.003485249220555539
5.7368421052631575 -0.003422024496682513
5.771929824561402 -0.00336031589630005
5.807017543859649 -0.0033000783837400876
5.842105263157894 -0.003241268513458155
5.87719298245614 -0.0031838443651813543
5.912280701754385 -0.003127765482047745
5.94736842105263 -0.0030729928115835145
5.982456140350877 -0.003019488649373121
6.0175438596491215 -0.0029672165852856398
6.052631578947367 -0.0029161414521281476
6.087719298245613 -0.002866229276604275
6.122807017543859 -0.0028174472324626124
6.157894736842104 -0.0027697635957261574
6.192982456140349 -0.002723147701899805
6.228070175438596 -0.002677569905058576
6.263157894736841 -0.002633001538724504
6.298245614035087 -0.0025894148784450398
6.333333333333332 -0.00254678310599056
6.368421052631579 -0.0025050802750928836
6.403508771929824 -0.002464281278650922
6.43859649122807 -0.002424361817333397
6.473684210526315 -0.002385298369512346
6.508771929824559 -0.0023470681624644754
6.5438596491228065 -0.002309649144780815
6.578947368421051 -0.0022730199599281255
6.614035087719299 -0.002237159920908442
6.649122807017543 -0.0022020489859659177
6.684210526315789 -0.002167667735292663
6.719298245614034 -0.0021339973486878025
6.754385964912281 -0.002101019584126194
6.789473684210526 -0.002068716757195546
6.8245614035087705 -0.0020370717213626247
6.859649122807017 -0.0020060678490313017
6.894736842105261 -0.0019756890133569684
6.9298245614035086 -0.0019459195707836015
6.9649122807017525 -0.0019167443442714813
7.0 -0.0018881486071850204
6.990672726443784 -7.0
6.973088602566001 -6.9824561403508785
6.964912280701753 -6.974236768960592
6.955495289164988 -6.964912280701754
6.937911225491308 -6.947368421052632
6.9298245614035086 -6.939238841159239
6.9203165548095456 -6.9298245614035086
6.902732556001165 -6.912280701754386
6.894736842105262 -6.904242214910447
6.8851364983331065 -6.894736842105264
6.867552569205966 -6.87719298245614
6.859649122807017 -6.869246915464505
6.849955094086117 -6.859649122807017
6.832371239616226 -6.842105263157895
6.8245614035087705 -6.8342529686865205
6.81477231579626 -6.824561403508772
6.797188541125238 -6.807017543859649
6.789473684210526 -6.799260401074483
6.77958813655029 -6.7894736842105265
6.762004446991119 -6.771929824561403
6.754385964912281 -6.764269239777915
6.74440252877527 -6.754385964912281
6.726818929818258 -6.7368421052631575
6.719298245614034 -6.72927951261719
6.709215464219145 -6.719298245614034
6.691631961538141 -6.701754385964913
6.684210526315789 -6.694291248103518
6.674026913930665 -6.684210526315789
6.656443513389499 -6.666666666666667
6.649122807017543 -6.659304475459614
6.638836848238604 -6.649122807017544
6.621253555897795 -6.631578947368421
6.614035087719298 -6.62431922464112
6.603645236730268 -6.614035087719298
6.586062058853986 -6.5964912280701755
6.578947368421051 -6.589335526358748
6.56845204822925 -6.578947368421053
6.550868991292554 -6.561403508771931
6.5438596491228065 -6.554353412101249
6.533257250772401 -6.543859649122807
6.515674321468779 -6.526315789473684
6.50877192982456 -6.519372914159154
6.498060811586005 -6.508771929824562
6.480478016835203 -6.491228070175438
6.473684210526315 -6.4843940656494095
6.4628626970611025 -6.473684210526316
6.4452800440172675 -6.4561403508771935
6.43859649122807 -6.449416900540867
6.427662872727936 -6.43859649122807
6.410080368788096 -6.421052631578947
6.403508771929824 -6.414441453680714
6.392461303229494 -6.4035087719298245
6.374878956042382 -6.385964912280702
6.368421052631579 -6.379467760821868
6.357257952294098 -6.368421052631579
6.339675769769325 -6.3508771929824555
6.333333333333332 -6.344495858651344
6.3220527827070025 -6.333333333333332
6.304470773024627 -6.31578947368421
6.298245614035087 -6.3095257848197175
6.286845756280973 -6.298245614035087
6.2692639279014495 -6.280701754385966
6.263157894736841 -6.274557577971614
6.251636833825797 -6.2631578947368425
6.234055195500334 -6.245614035087719
6.228070175438596 -6.239591277777389
6.216425975116655 -6.228070175438597
6.198844535898022 -6.2105263157894735
6.192982456140349 -6.204626924965949
6.181213138861368 -6.192982456140351
6.163631908115145 -6.175438596491228
6.157894736842104 -6.169664561358831
6.145998282666413 -6.157894736842106
6.128417270082705 -6.140350877192983
6.12280701754386 -6.134704229905553
6.110781363001672 -6.12280701754386
6.093200578607336 -6.105263157894737
6.087719298245613 -6.099745974720323
6.075562335163886 -6.087719298245614
6.057981789335264 -6.0701754385964914
6.052631578947368 -6.064789841120136
6.040341153238726 -6.052631578947368
6.0227608567149336 -6.035087719298246
6.0175438596491215 -6.0298358756643395
6.0051177700614415 -6.017543859649123
5.987537733958218 -6.0
5.982456140350877 -5.994884126195727
5.969892137176011 -5.982456140350877
5.952312373000179 -5.964912280701754
5.94736842105263 -5.95993464188322
5.934664204792755 -5.947368421052632
5.917084724457298 -5.9298245614035086
5.912280701754385 -5.924987473266233
5.899433921744309 -5.912280701754386
5.881854737584112 -5.894736842105264
5.87719298245614 -5.890042672300763
5.864201235439918 -5.87719298245614
5.846622360228199 -5.859649122807017
5.842105263157893 -5.855100292407302
5.828966091817957 -5.842105263157895
5.811387538783434 -5.824561403508772
5.807017543859649 -5.820160388520668
5.793728435296616 -5.807017543859649
5.776150218141415 -5.7894736842105265
5.771929824561402 -5.785223017141804
5.758488208722655 -5.771929824561404
5.7409103416410385 -5.754385964912281
5.7368421052631575 -5.750288236391675
5.723245353318141 -5.7368421052631575
5.70566785101607 -5.719298245614034
5.701754385964911 -5.715356106067336
5.687999808625103 -5.701754385964913
5.67042268634068 -5.684210526315789
5.666666666666666 -5.680426687700284
5.652751512447974 -5.666666666666667
5.635174785972823 -5.649122807017544
5.631578947368421 -5.645500044617185
5.617500400793752 -5.631578947368421
5.599924086495367 -5.614035087719298
5.596491228070175 -5.610576242003108
5.582246407809755 -5.5964912280701755
5.5646705226548825 -5.578947368421052
5.56140350877193 -5.575655346967391
5.546989465718875 -5.56140350877193
5.529414027297972 -5.543859649122808
5.526315789473683 -5.54073742861221
5.511729504752205 -5.526315789473684
5.494154531305041 -5.508771929824562
5.491228070175438 -5.505822558104059
5.476466453078933 -5.491228070175438
5.458891963521383 -5.473684210526317
5.456140350877192 -5.4709108087482194
5.4412002367333505 -5.4561403508771935
5.423626250685457 -5.43859649122807
5.421052631578947 -5.436002256066402
5.405930779538874 -5.421052631578947
5.388357317354235 -5.4035087719298245
5.385964912280699 -5.401096977877684
5.370658003028923 -5.385964912280702
5.353085085825473 -5.368421052631579
5.3508771929824555 -5.366195054382942
5.335381826364488 -5.350877192982456
5.3178094760567705 -5.333333333333334
5.315789473684211 -5.33129656825292
5.300102166248282 -5.315789473684211
5.282530405581259 -5.298245614035087
5.280701754385964 -5.296401604720122
5.2648189368352565 -5.280701754385965
5.24724778941978 -5.2631578947368425
5.245614035087719 -5.261510251674749
5.229532049639352 -5.245614035087719
5.211961539989351 -5.228070175438597
5.210526315789473 -5.226622599764826
5.194241413436279 -5.210526315789474
5.176671567007783 -5.192982456140352
5.175438596491228 -5.191738742500803
5.158946934162143 -5.175438596491228
5.141377777394237 -5.157894736842105
5.140350877192981 -5.156858776364794
5.123648514807725 -5.140350877192983
5.106080075165541 -5.1228070175438605
5.105263157894736 -5.121982800924747
5.088346055308177 -5.105263157894737
5.070778361328038 -5.087719298245614
5.07017543859649 -5.087110918953748
5.053039452427951 -5.0701754385964914
5.035472533764797 -5.052631578947367
5.035087719298245 -5.052243236554784
5.017728599640673 -5.035087719298246
5.000162487117897 -5.017543859649123
5.0 -5.017379863291198
4.982413387003772 -5.0
4.964912280701753 -4.98252023134421
4.964846732734033 -4.982456140350877
4.947093701027546 -4.964912280701755
4.9298245614035086 -4.947663344393959
4.929522902724332 -4.947368421052632
4.911769424538432 -4.9298245614035086
4.894736842105262 -4.912811032242435
4.894194344506618 -4.912280701754386
4.876440436536166 -4.894736842105264
4.859649122807017 -4.877963416528085
4.858860932059056 -4.87719298245614
4.841106612044525 -4.859649122807017
4.8245614035087705 -4.8431206229593755
4.8235225351719935 -4.842105263157896
4.805767821955344 -4.824561403508772
4.789473684210526 -4.808282781479518
4.7881790192817055 -4.807017543859649
4.770423932865432 -4.789473684210527
4.754385964912281 -4.773450026439009
4.75283024529648 -4.771929824561404
4.735074806906056 -4.754385964912281
4.719298245614034 -4.738622496776483
4.717476069414669 -4.7368421052631575
4.699720301564606 -4.719298245614035
4.684210526315789 -4.703800336208295
4.682116342934274 -4.701754385964913
4.664360269498005 -4.684210526315789
4.649122807017543 -4.668983693427322
4.646750912053623 -4.666666666666667
4.628994558337481 -4.6491228070175445
4.614035087719298 -4.634172722311544
4.611379617662675 -4.631578947368421
4.593623010484208 -4.614035087719298
4.578947368421051 -4.599367582142896
4.57600229512444 -4.5964912280701755
4.558245462895377 -4.578947368421053
4.5438596491228065 -4.564568437837041
4.540618774046009 -4.56140350877193
4.522861746860146 -4.543859649122807
4.508771929824562 -4.529775460184647
4.505228878038615 -4.526315789473685
4.487471687764984 -4.508771929824562
4.473684210526315 -4.494988826104853
4.4698324244661505 -4.491228070175438
4.452075104847794 -4.473684210526316
4.43859649122807 -4.460208718911663
4.434429224181519 -4.4561403508771935
4.416671810940259 -4.43859649122807
4.403508771929824 -4.425435328593964
4.399019081250128 -4.421052631578947
4.381261612197742 -4.403508771929824
4.368421052631579 -4.390668852110062
4.363601792659874 -4.385964912280702
4.345844307816098 -4.368421052631579
4.333333333333332 -4.355909493697534
4.328177148016816 -4.350877192982456
4.310419689734665 -4.333333333333334
4.298245614035087 -4.321157465199372
4.292744929225807 -4.315789473684211
4.274987542324697 -4.298245614035087
4.263157894736841 -4.286412986407375
4.2573049101552085 -4.280701754385965
4.239547642062435 -4.2631578947368425
4.228070175438596 -4.251676285423889
4.22185685628481 -4.245614035087719
4.2040997571859755 -4.228070175438598
4.192982456140351 -4.216947599042985
4.186400524336035 -4.210526315789474
4.168643647335043 -4.192982456140351
4.157894736842104 -4.18222717315233
4.150935661883403 -4.175438596491228
4.133179063172721 -4.157894736842105
4.12280701754386 -4.147515263157047
4.115462006946226 -4.140350877192983
4.097705745988137 -4.12280701754386
4.087719298245613 -4.11281213442693
4.079979287559389 -4.105263157894737
4.062223427279042 -4.087719298245615
4.052631578947368 -4.078118062768582
4.044487221322052 -4.0701754385964914
4.026731828313152 -4.052631578947368
4.0175438596491215 -4.043433334924006
4.00898551492298 -4.035087719298246
3.99123065966709 -4.017543859649123
3.9824561403508767 -4.008758249097459
3.973473863641189 -4.0
3.955719620741605 -3.9824561403508776
3.9473684210526296 -3.9740931155123613
3.9379519508204837 -3.9649122807017543
3.9201983992518046 -3.947368421052632
3.9122807017543852 -3.9394382570003366
3.90241944731636 -3.9298245614035094
3.8846666706909314 -3.9122807017543866
3.87719298245614 -3.90479400962447
3.866876010913689 -3.894736842105263
3.8491240977662 -3.87719298245614
3.842105263157894 -3.870160723339163
3.8313212857134853 -3.859649122807018
3.813570329805116 -3.8421052631578947
3.807017543859649 -3.8355387626890787
3.795754901486947 -3.8245614035087723
3.778005002130581 -3.8070175438596494
3.771929824561403 -3.8009285075498616
3.760176472994865 -3.7894736842105265
3.7424277354030093 -3.771929824561404
3.7368421052631575 -3.7663303539135953
3.724585599270376 -3.754385964912281
3.7068381349275823 -3.7368421052631584
3.701754385964911 -3.7317447147221277
3.6889818628629025 -3.719298245614035
3.671235789924634 -3.7017543859649127
3.666666666666666 -3.6971720207517063
3.6533648290410063 -3.68421052631579
3.635620272761072 -3.666666666666667
3.6315789473684212 -3.6626127215526094
3.6177340449517406 -3.649122807017544
3.599991138140618 -3.6315789473684212
3.5964912280701746 -3.6280672864478003
3.5820890387339466 -3.614035087719299
3.5643479222505055 -3.5964912280701755
3.56140350877193 -3.593536205594972
3.5464293185827804 -3.578947368421052
3.528690141862166 -3.56140350877193
3.526315789473683 -3.5590199911166716
3.510754371762604 -3.5438596491228074
3.4930172933833004 -3.5263157894736845
3.4912280701754383 -3.524519178303704
3.4750636635652246 -3.5087719298245617
3.4573288518585743 -3.491228070175439
3.4561403508771917 -3.4900343268973564
3.439356636210266 -3.473684210526316
3.421624269916066 -3.4561403508771935
3.421052631578947 -3.4555660224565816
3.4036327076843023 -3.43859649122807
3.385964912280702 -3.4211139252233767
3.3859009999875536 -3.421052631578948
3.3678912705151953 -3.403508771929825
3.3508771929824555 -3.3866704517337514
3.350141382400826 -3.385964912280702
3.3321316904778784 -3.368421052631579
3.3157894736842106 -3.3522449463647397
3.3143627948433156 -3.3508771929824563
3.2963533052276572 -3.3333333333333335
3.280701754385964 -3.3178380857450183
3.2785645328228767 -3.3157894736842106
3.2605554228568834 -3.2982456140350878
3.245614035087719 -3.283450578877056
3.2427458598075707 -3.280701754385965
3.224737320370679 -3.2631578947368425
3.2105263157894726 -3.249083169038055
3.2069060055362444 -3.2456140350877196
3.188898242077185 -3.2280701754385968
3.1754385964912277 -3.2147366358151945
3.171044164231445 -3.210526315789474
3.1530373978876316 -3.192982456140351
3.140350877192981 -3.180411797286394
3.135159492709007 -3.175438596491228
3.1171539615213466 -3.1578947368421053
3.1052631578947363 -3.1461095123590623
3.099251108378385 -3.140350877192983
3.081247068610646 -3.1228070175438596
3.0701754385964914 -3.1118306832804277
3.0633180871275574 -3.105263157894737
3.0453158147004293 -3.0877192982456143
3.035087719298245 -3.077576258334548
3.027359461086105 -3.0701754385964914
3.0093592531371787 -3.0526315789473686
3.0 -3.043347234742603
2.9913742162598567 -3.0350877192982457
2.9733763928419763 -3.0175438596491224
2.9649122807017534 -3.009144661784844
2.955361290030321 -3.0
2.9373661959621575 -2.9824561403508776
2.9298245614035086 -2.9749696441645996
2.919319568511992 -2.9649122807017543
2.901327575396232 -2.947368421052632
2.894736842105262 -2.940823345636915
2.88324788376055 -2.9298245614035086
2.865259392186862 -2.912280701754386
2.859649122807017 -2.9067069929269773
2.8471450108249923 -2.8947368421052637
2.829160452776874 -2.8771929824561404
2.8245614035087705 -2.872621879966318
2.811009664636831 -2.859649122807018
2.793029506123702 -2.8421052631578947
2.7894736842105257 -2.838569372478065
2.774840496729753 -2.8245614035087723
2.7568652406681364 -2.807017543859649
2.754385964912281 -2.8045509129461728
2.738636091783523 -2.7894736842105265
2.7206662811540396 -2.771929824561404
2.719298245614034 -2.7705680260078624
2.7023949639865585 -2.754385964912281
2.6844311852966487 -2.7368421052631584
2.6842105263157894 -2.7366223243132772
2.6661155532124567 -2.719298245614035
2.6491228070175428 -2.7026968512456953
2.6481185309117694 -2.7017543859649127
2.629796221006993 -2.6842105263157894
2.614035087719298 -2.6688064346599383
2.6117546178704973 -2.666666666666667
2.593435246383705 -2.6491228070175445
2.5789473684210513 -2.6349571016807385
2.575346589591127 -2.6315789473684212
2.5570308214283224 -2.614035087719299
2.5438596491228065 -2.601150777611007
2.538892485137716 -2.5964912280701755
2.520581046715077 -2.578947368421053
2.5087719298245617 -2.567389504639496
2.50239024137466 -2.56140350877193
2.4840839265414543 -2.5438596491228074
2.473684210526315 -2.533675450821482
2.465837687391964 -2.526315789473684
2.4475373639924927 -2.5087719298245617
2.43859649122807 -2.5000109199255003
2.429232538698989 -2.4912280701754392
2.410939155851467 -2.473684210526316
2.4035087719298236 -2.4663983622504335
2.3925723912000763 -2.4561403508771935
2.374286987381004 -2.43859649122807
2.3684210526315788 -2.432840386532893
2.355854714972854 -2.421052631578948
2.337578427007775 -2.4035087719298245
2.333333333333332 -2.399339773083044
2.3190768478794936 -2.385964912280702
2.3008109209552283 -2.3684210526315788
2.2982456140350873 -2.365899488308903
2.282235989053137 -2.3508771929824563
2.263981787883078 -2.333333333333334
2.2631578947368425 -2.332522700814897
2.2453291923167997 -2.3157894736842106
2.228070175438596 -2.2991906292033546
2.227039096180916 -2.298245614035088
2.208353359611027 -2.280701754385965
2.192982456140351 -2.2659077823823157
2.1899820067613547 -2.2631578947368425
2.1713052345304256 -2.245614035087719
2.1578947368421044 -2.2326960733688983
2.1528474644612388 -2.2280701754385968
2.1341813960991245 -2.2105263157894743
2.1228070175438596 -2.199559396809878
2.1156316897545313 -2.192982456140351
2.096978252952734 -2.1754385964912286
2.087719298245613 -2.166501932046833
2.0783307058929084 -2.1578947368421053
2.059692038141489 -2.140350877192983
2.052631578947368 -2.1335281706829963
2.0409403317980406 -2.1228070175438596
2.022318804828252 -2.105263157894737
2.0175438596491215 -2.1006429476814414
2.0034561757842835 -2.0877192982456148
1.9848544232291936 -2.0701754385964914
1.9824561403508767 -2.0678514765838854
1.9658736304844289 -2.052631578947369
1.9473684210526319 -2.0351575232333503
1.9472902738190554 -2.0350877192982457
1.9281878694556105 -2.0175438596491233
1.9122807017543852 -2.002504444668079
1.9094774414821674 -2.0
1.8903938460746184 -1.9824561403508776
1.8771929824561404 -1.9699576862006354
1.8715474293701448 -1.9649122807017543
1.8524862954994834 -1.9473684210526319
1.8421052631578938 -1.9375238447005474
1.8334943103394454 -1.9298245614035094
1.814459740686885 -1.9122807017543861
1.807017543859649 -1.9052100863438406
1.7953118967486188 -1.8947368421052637
1.7763085037255026 -1.8771929824561404
1.7719298245614024 -1.87302421537726
1.7569937497759094 -1.859649122807018
1.738026724090303 -1.842105263157895
1.7368421052631575 -1.8409747543990103
1.7185331961842238 -1.8245614035087723
1.701754385964911 -1.8090100813034862
1.6994617928986555 -1.807017543859649
1.6799233548526649 -1.7894736842105265
1.666666666666666 -1.7771593523055382
1.66065454235684 -1.7719298245614041
1.6411571760568713 -1.7543859649122808
1.6315789473684212 -1.7454655575083295
1.6216759783126524 -1.7368421052631584
1.6022274973383042 -1.719298245614035
1.5964912280701746 -1.7139399340067867
1.5825178127186934 -1.7017543859649127
1.5631271209161781 -1.6842105263157894
1.5614035087719298 -1.6825949150031756
1.5431716615933864 -1.666666666666667
1.5263157894736832 -1.651367721959215
1.5236560475773109 -1.6491228070175445
1.503629157945457 -1.6315789473684212
1.4912280701754383 -1.6202840707806723
1.483836669336542 -1.6140350877192988
1.4638821061164176 -1.5964912280701755
1.4561403508771917 -1.5894111435119203
1.4437905885925675 -1.578947368421053
1.423922690380266 -1.5614035087719298
1.421052631578947 -1.558766114689222
1.4035084199320225 -1.5438596491228074
1.385964912280702 -1.5282939100036133
1.383546669573326 -1.526315789473685
1.36298143006596 -1.5087719298245617
1.3508771929824555 -1.4979771147614005
1.3426498322764302 -1.4912280701754392
1.3222019602382213 -1.473684210526316
1.3157894736842106 -1.4679303376242516
1.3014699152182043 -1.4561403508771935
1.281163994916367 -1.4385964912280702
1.280701754385964 -1.4381786923289708
1.2599990878538119 -1.4210526315789478
1.2456140350877192 -1.4085379464983294
1.239273744530897 -1.4035087719298245
1.2182321523313449 -1.385964912280702
1.2105263157894726 -1.3792053479877102
1.1970020402395827 -1.3684210526315796
1.176167748495577 -1.3508771929824563
1.1754385964912277 -1.3502311364422934
1.1543917057313233 -1.333333333333334
1.140350877192983 -1.3213925312240968
1.1330444027182964 -1.3157894736842106
1.1114459300877901 -1.2982456140350882
1.1052631578947363 -1.292924491683992
1.0894534466789905 -1.280701754385965
1.0701754385964914 -1.2648198192053797
1.0679163786798909 -1.2631578947368425
1.0454889755134311 -1.2456140350877192
1.0350877192982448 -1.236918414194336
1.0231806056292503 -1.2280701754385968
1.0011779628393211 -1.2105263157894743
1.0 -1.2095231237924535
0.9780391602197085 -1.192982456140351
0.9649122807017543 -1.1823104523586174
0.9552762977354681 -1.1754385964912286
0.9325469686792357 -1.1578947368421053
0.9298245614035086 -1.1556271551305806
0.9087832294308424 -1.140350877192983
0.8947368421052628 -1.1292120387561453
0.8853701158062555 -1.1228070175438596
0.8619813636331026 -1.1052631578947372
0.8596491228070171 -1.1033509179010115
0.8373541143107199 -1.0877192982456148
0.8245614035087714 -1.0777551509881282
0.8130106968734809 -1.0701754385964914
0.7894736842105257 -1.0528535665330052
0.7891088517839648 -1.052631578947369
0.7633679800395621 -1.0350877192982457
0.7543859649122799 -1.0281090409235196
0.7376922759286269 -1.0175438596491233
0.7192982456140342 -1.004054783519885
0.7123053666156705 -1.0
0.6865955751391346 -0.9824561403508776
0.6842105263157894 -0.9805371852283123
0.6590406165177752 -0.9649122807017552
0.6491228070175437 -0.95731075061528
0.6313618349365471 -0.9473684210526319
0.6140350877192979 -0.9348074437455043
0.6037107777278528 -0.9298245614035094
0.5789473684210522 -0.9130849618605044
0.5767784061680135 -0.9122807017543861
0.5470086606266398 -0.8947368421052637
0.5438596491228065 -0.8913218308460724
0.5126538732311294 -0.8771929824561404
0.5087719298245608 -0.866346852004088
0.5034639663910898 -0.8771929824561404
0.48863037595507275 -0.8947368421052637
0.4744649264291601 -0.9122807017543861
0.47368421052631504 -0.9130556855287228
0.46622583315065674 -0.9298245614035094
0.45736745727930117 -0.9473684210526319
0.4479773091471291 -0.9649122807017552
0.43859649122807015 -0.9819242714855483
0.4383925852120406 -0.9824561403508776
0.4305934677713682 -1.0
0.4225604505050672 -1.0175438596491233
0.414404815756131 -1.0350877192982457
0.4062086804628892 -1.052631578947369
0.4035087719298245 -1.0581220727959253
0.3986992918340613 -1.0701754385964914
0.39149099122647757 -1.0877192982456148
0.3842807013913011 -1.1052631578947372
0.3771029802241134 -1.1228070175438596
0.3699849106760243 -1.140350877192983
0.36842105263157876 -1.1440664242537606
0.3633848054925387 -1.1578947368421053
0.356958900968294 -1.1754385964912286
0.35059381196280914 -1.192982456140351
0.3443031185788604 -1.2105263157894743
0.33809762502495394 -1.2280701754385968
0.33333333333333304 -1.241588240329086
0.3320613584822502 -1.2456140350877192
0.32637278703828365 -1.2631578947368425
0.3207624754635751 -1.280701754385965
0.3152361430149009 -1.2982456140350882
0.30979827471399063 -1.3157894736842106
0.30445231063839284 -1.333333333333334
0.2992008061793427 -1.3508771929824563
0.2982456140350873 -1.3540136771848845
0.29420677390606553 -1.3684210526315796
0.2893329085320453 -1.385964912280702
0.2845431239317261 -1.4035087719298245
0.27983857806004675 -1.4210526315789478
0.2752199845984933 -1.4385964912280702
0.270687677739494 -1.4561403508771935
0.26624166816222544 -1.473684210526316
0.2631578947368416 -1.485952400512776
0.2619163081667789 -1.4912280701754392
0.2577540276781924 -1.5087719298245617
0.2536688302163569 -1.526315789473685
0.24966035252445962 -1.5438596491228074
0.24572806121513913 -1.5614035087719298
0.24187127829721194 -1.578947368421053
0.23808920348592252 -1.5964912280701755
0.23438093370429797 -1.6140350877192988
0.23074548012897853 -1.6315789473684212
0.22807017543859587 -1.6446379590303475
0.22719827591213246 -1.6491228070175445
0.22376827654576023 -1.666666666666667
0.22040377187155533 -1.6842105263157894
0.21710379683173422 -1.7017543859649127
0.21386734412240443 -1.719298245614035
0.21069337260569843 -1.7368421052631584
0.20758081469230935 -1.7543859649122808
0.20452858281417652 -1.7719298245614041
0.2015355750927698 -1.7894736842105265
0.1986006802959038 -1.807017543859649
0.1957227821650675 -1.8245614035087723
0.19298245614035014 -1.8415826447837016
0.19290176873115816 -1.8421052631578947
0.19016789846050275 -1.859649122807018
0.1874857699989338 -1.8771929824561404
0.18485438370502608 -1.8947368421052637
0.18227274346646194 -1.9122807017543861
0.17973985886025184 -1.9298245614035094
0.17725474702374952 -1.9473684210526319
0.17481643426850468 -1.9649122807017543
0.17242395746549505 -1.9824561403508776
0.1700763652271659 -2.0
0.16777271890894324 -2.0175438596491233
0.16551209345043894 -2.0350877192982457
0.1632935780743793 -2.052631578947369
0.16111627685935564 -2.0701754385964914
0.15897930920076206 -2.0877192982456148
0.15789473684210442 -2.096679255440205
0.15688951032622026 -2.105263157894737
0.15484589280796515 -2.1228070175438596
0.15283927840481162 -2.140350877192983
0.1508688889140955 -2.1578947368421053
0.14893396048979227 -2.1754385964912286
0.1470337437697884 -2.192982456140351
0.145167503950489 -2.2105263157894743
0.14333452081498693 -2.2280701754385968
0.14153408872036494 -2.245614035087719
0.1397655165491323 -2.2631578947368425
0.13802812762927114 -2.280701754385965
0.13632125962690606 -2.298245614035088
0.13464426441519145 -2.3157894736842106
0.132996507922632 -2.333333333333334
0.13137736996372007 -2.3508771929824563
0.12978624405446232 -2.3684210526315788
0.12822253721510307 -2.385964912280702
0.12668566976210024 -2.4035087719298245
0.12517507509119175 -2.421052631578948
0.12369019945319282 -2.43859649122807
0.12280701754385959 -2.4491203404246407
0.12223298632348364 -2.4561403508771935
0.12080399916469389 -2.473684210526316
0.11939887220644549 -2.4912280701754392
0.11801711252662256 -2.5087719298245617
0.11665823833114243 -2.526315789473684
0.11532177873895569 -2.5438596491228074
0.11400727356566395 -2.56140350877193
0.11271427310646237 -2.578947368421053
0.1114423379190373 -2.5964912280701755
0.11019103860696908 -2.614035087719299
0.10895995560413159 -2.6315789473684212
0.10774867896051232 -2.6491228070175445
0.10655680812983123 -2.666666666666667
0.10538395175928042 -2.6842105263157894
0.1042297274816698 -2.7017543859649127
0.10309376171022056 -2.719298245614035
0.10197568943621407 -2.7368421052631584
0.1008751540296742 -2.754385964912281
0.09979180704322932 -2.771929824561404
0.0987253080192784 -2.7894736842105265
0.09767532430055959 -2.807017543859649
0.09664153084420207 -2.8245614035087723
0.0956236100393222 -2.8421052631578947
0.09462125152820841 -2.859649122807018
0.09363415203112717 -2.8771929824561404
0.09266201517476588 -2.8947368421052637
0.09170455132432109 -2.912280701754386
0.09076147741922676 -2.9298245614035086
0.08983251681251093 -2.947368421052632
0.0889173991137605 -2.9649122807017543
0.08801586003566554 -2.9824561403508776
0.08771929824561386 -2.988245125560696
0.08712885731084526 -3.0
0.08625547001479394 -3.017543859649123
0.08539483705948951 -3.0350877192982457
0.08454671952688977 -3.052631578947369
0.08371088379215813 -3.070175438596491
0.0828871013949127 -3.0877192982456143
0.08207514891354269 -3.105263157894737
0.08127480784254497 -3.12280701754386
0.08048586447283052 -3.140350877192983
0.07970810977494946 -3.1578947368421053
0.07894133928518171 -3.1754385964912277
0.07818535299443895 -3.192982456140351
0.07743995523992347 -3.210526315789474
0.0767049545994878 -3.2280701754385963
0.07598016378863953 -3.24561403508772
0.07526539956013528 -3.2631578947368425
0.07456048260610733 -3.280701754385965
0.07386523746266682 -3.2982456140350878
0.0731794924169282 -3.3157894736842106
0.0725030794163986 -3.333333333333334
0.07183583398067767 -3.3508771929824563
0.07117759511541313 -3.3684210526315788
0.07052820522845808 -3.385964912280702
0.06988751004817684 -3.403508771929825
0.0692553585438471 -3.421052631578948
0.06863160284810607 -3.43859649122807
0.06801609818139037 -3.456140350877193
0.06740870277831928 -3.473684210526316
0.06680927781597235 -3.4912280701754383
0.06621768734401295 -3.5087719298245617
0.06563379821661104 -3.5263157894736845
0.06505748002611798 -3.5438596491228074
0.06448860503844886 -3.56140350877193
0.06392704813012737 -3.5789473684210527
0.06337268672695001 -3.5964912280701755
0.0628254007442272 -3.614035087719299
0.06228507252855966 -3.6315789473684212
0.061751586801109516 -3.6491228070175445
0.06122483060232682 -3.666666666666667
0.06070469323809237 -3.68421052631579
0.060191066227239576 -3.7017543859649127
0.05968384325041845 -3.719298245614035
0.05918292010026559 -3.736842105263158
0.05868819463284573 -3.754385964912281
0.05819956672033029 -3.7719298245614037
0.05771693820488001 -3.7894736842105265
0.05724021285369919 -3.80701754385965
0.05676929631523015 -3.8245614035087723
0.05630409607645718 -3.8421052631578947
0.05584452142129002 -3.8596491228070176
0.05539048338999797 -3.8771929824561404
0.054941894739666326 -3.8947368421052633
0.054498669905647334 -3.912280701754386
0.054060724963979255 -3.929824561403509
0.053627977594747175 -3.947368421052632
0.05320034704636042 -3.9649122807017547
0.05277775410072164 -3.9824561403508776
0.05263157894736814 -3.988544080972086
0.0523603090765288 -4.0
0.05194784142489575 -4.017543859649123
0.05154017441576255 -4.035087719298246
0.05113723486339666 -4.052631578947368
0.05073895094696445 -4.0701754385964914
0.05034525218080504 -4.087719298245615
0.049956069385432615 -4.105263157894737
0.04957133465924774 -4.12280701754386
0.04919098135093913 -4.140350877192983
0.04881494403255709 -4.157894736842105
0.04844315847324124 -4.175438596491228
0.04807556161358495 -4.192982456140351
0.04771209154061983 -4.210526315789474
0.047352687463403625 -4.228070175438597
0.0469972896891959 -4.245614035087719
0.046645839600205886 -4.2631578947368425
0.046298279630897526 -4.280701754385965
0.045954553245836756 -4.298245614035087
0.045614604918067424 -4.315789473684211
0.045278380108001455 -4.333333333333334
0.04494582524280996 -4.350877192982456
0.0446168876963024 -4.368421052631579
0.04429151576928089 -4.385964912280702
0.04396965867035751 -4.4035087719298245
0.04365126649722212 -4.421052631578947
0.04333629021834965 -4.43859649122807
0.043024681655135164 -4.4561403508771935
0.04271639346444549 -4.473684210526316
0.04241137912157689 -4.491228070175438
0.0421095929036086 -4.508771929824562
0.041810989873141385 -4.526315789473685
0.04151552586241186 -4.543859649122807
0.04122315745777272 -4.56140350877193
0.04093384198452954 -4.578947368421053
0.04064753749212513 -4.5964912280701755
0.04036420273966253 -4.614035087719298
0.04008379718175811 -4.631578947368421
0.0398062809547165 -4.6491228070175445
0.039531614863018996 -4.666666666666667
0.03925976036611782 -4.684210526315789
0.03899067956552824 -4.701754385964913
0.03872433519221141 -4.719298245614034
0.03846069059424041 -4.7368421052631575
0.03819970972474241 -4.754385964912281
0.03794135713011023 -4.771929824561404
0.03768559793847656 -4.7894736842105265
0.03743239784844404 -4.807017543859649
0.03718172311806539 -4.824561403508772
0.03693354055406689 -4.842105263157895
0.036687817501309526 -4.859649122807017
0.03644452183248184 -4.87719298245614
0.03620362193801891 -4.894736842105264
0.03596508671624168 -4.912280701754386
0.035728885563711496 -4.9298245614035086
0.035494988365794546 -4.947368421052632
0.03526336548743106 -4.964912280701754
0.035033987764104255 -4.982456140350877
0.03480682649300429 -5.0
0.03458185342438254 -5.017543859649123
0.034359040753091485 -5.035087719298246
0.03413836111030572 -5.052631578947368
0.03391978755542009 -5.0701754385964914
0.033703293568120234 -5.087719298245614
0.033488853040621665 -5.105263157894737
0.03327644027007359 -5.12280701754386
0.03306602995112296 -5.140350877192983
0.03285759716863563 -5.157894736842105
0.032651117390570465 -5.175438596491228
0.03244656646100288 -5.192982456140351
0.03224392059329449 -5.210526315789474
0.032043156363405156 -5.228070175438597
0.031844250703344255 -5.245614035087719
0.031647180894757924 -5.2631578947368425
0.031451924562649114 -5.280701754385965
0.031258459669227225 -5.298245614035087
0.031066764507884505 -5.315789473684211
0.030876817697296194 -5.333333333333334
0.030688598175641547 -5.350877192982456
0.030502085194942942 -5.368421052631579
0.030317258315520398 -5.385964912280702
0.030134097400558942 -5.4035087719298245
0.029952582610785955 -5.421052631578947
0.029772694399256335 -5.43859649122807
0.0295944135062429 -5.4561403508771935
0.02941772095422944 -5.473684210526316
0.029242598043004414 -5.491228070175438
0.029069026344852852 -5.508771929824562
0.028896987699844223 -5.526315789473684
0.028726464211214192 -5.543859649122807
0.02855743824083816 -5.56140350877193
0.02838989240479437 -5.578947368421053
0.02822380956901495 -5.5964912280701755
0.0280591728450224 -5.614035087719298
0.027895965585750176 -5.631578947368421
0.027734171381445138 -5.649122807017544
0.027573774055650126 -5.666666666666667
0.027414757661265096 -5.684210526315789
0.02725710647668475 -5.701754385964913
0.027100805002011265 -5.719298245614035
0.026945837955340408 -5.7368421052631575
0.02679219026911926 -5.754385964912281
0.026639847086574305 -5.771929824561404
0.026488793758208073 -5.7894736842105265
0.026339015838362928 -5.807017543859649
0.026190499081850692 -5.824561403508772
0.026043229440646506 -5.842105263157895
0.025897193060645543 -5.859649122807017
0.025752376278481447 -5.87719298245614
0.02560876561840488 -5.894736842105264
0.02546634778922109 -5.912280701754386
0.025325109681285138 -5.9298245614035086
0.025185038363553704 -5.947368421052632
0.025046121080692034 -5.964912280701753
0.02490834525023508 -5.982456140350877
0.024771698459801587 -6.0
0.024636168464360023 -6.017543859649123
0.02450174318354527 -6.035087719298245
0.02436841069902497 -6.052631578947368
0.024236159251914573 -6.0701754385964914
0.024104977240240077 -6.087719298245613
0.023974853216447184 -6.105263157894737
0.023845775884956476 -6.12280701754386
0.023717734099763 -6.140350877192983
0.02359071686207987 -6.157894736842105
0.02346471331802464 -6.175438596491228
0.023339712756347775 -6.192982456140351
0.023215704606202297 -6.2105263157894735
0.023092678434953565 -6.228070175438598
0.02297062394602884 -6.245614035087719
0.02284953097680524 -6.2631578947368425
0.022729389496535767 -6.280701754385965
0.02261018960431241 -6.298245614035087
0.022491921527065622 -6.315789473684211
0.02237457561759944 -6.333333333333333
0.022258142352661506 -6.350877192982456
0.02214261233104736 -6.368421052631579
0.0220279762717382 -6.385964912280702
0.021914225012071565 -6.4035087719298245
0.021801349505944166 -6.421052631578947
0.021689340822046307 -6.43859649122807
0.021578190142127297 -6.4561403508771935
0.021467888759291055 -6.473684210526316
0.021358428076321573 -6.491228070175438
0.02124979960403738 -6.508771929824562
0.021141994959674757 -6.526315789473684
0.021035005865298707 -6.543859649122807
0.02092882414624162 -6.56140350877193
0.02082344172956865 -6.578947368421053
0.020718850642569626 -6.5964912280701755
0.020615043011276746 -6.614035087719298
0.0205120110590077 -6.631578947368421
0.020409747104933623 -6.649122807017544
0.020308243562671507 -6.666666666666667
0.020207492938900472 -6.684210526315789
0.02010748783200158 -6.701754385964913
0.02000822093072057 -6.719298245614035
0.019909685012853277 -6.7368421052631575
0.019811872943953084 -6.754385964912281
0.019714777676060207 -6.771929824561403
0.019618392246452173 -6.7894736842105265
0.019522709776415292 -6.807017543859649
0.01942772347003655 -6.824561403508772
0.019333426613015757 -6.842105263157895
0.01923981257149721 -6.859649122807017
0.019146874790920986 -6.87719298245614
0.019054606794893018 -6.894736842105263
0.018963002184073898 -6.912280701754386
0.018872054635086077 -6.9298245614035086
0.018781757899438804 -6.947368421052632
0.018692105802470903 -6.964912280701754
0.018603092242310656 -6.982456140350878
0.018514711188852843 -7.0



==> contour_data_Airy.txt <==
-7.0 0.013333360692234925
-6.964912280701754 0.013465320272787743
-6.9298245614035086 0.013599234859916159
-6.894736842105264 0.013735142984571744
-6.859649122807017 0.013873084124520431
-6.824561403508772 0.014013098732179015
-6.7894736842105265 0.014155228263403135
-6.754385964912281 0.014299515207263748
-6.719298245614035 0.014446003116850776
-6.684210526315789 0.014594736641144218
-6.649122807017544 0.014745761557994777
-6.614035087719297 0.014899124808258031
-6.578947368421053 0.015054874531128004
-6.543859649122807 0.015213060100718042
-6.508771929824562 0.015373732163939155
-6.473684210526317 0.015536942679728091
-6.43859649122807 0.015702744959679854
-6.4035087719298245 0.015871193710141885
-6.368421052631579 0.016042345075829585
-6.333333333333333 0.01621625668502579
-6.298245614035088 0.01639298769642952
-6.2631578947368425 0.016572598847722348
-6.228070175438597 0.016755152505924124
-6.192982456140351 0.016940712719612692
-6.157894736842105 0.01712934527308626
-6.1228070175438605 0.017321117742550293
-6.087719298245614 0.01751609955441501
-6.082758678971031 0.017543859649122806
-6.052631578947368 0.01771436483470443
-6.017543859649123 0.017915984683327786
-5.982456140350877 0.01812103400563358
-5.947368421052632 0.018329590262542498
-5.912280701754386 0.018541733091857273
-5.87719298245614 0.018757544381282867
-5.842105263157895 0.01897710834428649
-5.807017543859649 0.019200511598922373
-5.771929824561404 0.0194278432497529
-5.7368421052631575 0.019659194973004043
-5.701754385964913 0.019894661105099597
-5.666666666666667 0.020134338734726576
-5.631578947368421 0.020378327798590945
-5.5964912280701755 0.02062673118103156
-5.56140350877193 0.020879654817668323
-5.526315789473685 0.021137207803269543
-5.491228070175438 0.021399502504032993
-5.4561403508771935 0.0216666546744851
-5.421052631578947 0.021938783579213212
-5.385964912280702 0.02221601211965695
-5.350877192982456 0.022498466966196715
-5.315789473684211 0.022786278695789152
-5.280701754385965 0.02307958193541344
-5.245614035087719 0.023378515511605275
-5.210526315789474 0.02368322260637068
-5.175438596491228 0.023993850919786962
-5.140350877192983 0.024310552839614738
-5.105263157894737 0.024633485618262375
-5.0701754385964914 0.024962811557462283
-5.035087719298246 0.025298698201038382
-5.0 0.025641318536164415
-4.964912280701754 0.025990851203534726
-4.9298245614035086 0.0263474807168922
-4.894736842105264 0.026711397692382746
-4.859649122807017 0.027082799088231448
-4.824561403508772 0.02746188845526321
-4.7894736842105265 0.02784887619882013
-4.754385964912281 0.02824397985265821
-4.719298245614035 0.02864742436543959
-4.684210526315789 0.029059442400470946
-4.6491228070175445 0.02948027464937551
-4.614035087719298 0.02991017016042618
-4.578947368421053 0.0303493866823076
-4.543859649122807 0.03079819102412092
-4.508771929824562 0.03125685943249027
-4.473684210526316 0.031725677986681175
-4.43859649122807 0.032204943012693374
-4.4035087719298245 0.032694961517347056
-4.368421052631579 0.03319605164344118
-4.333333333333334 0.03370854314712634
-4.298245614035087 0.03423277789870193
-4.2631578947368425 0.034769110408118836
-4.242653810835629 0.03508771929824561
-4.228070175438597 0.035317923391243865
-4.192982456140351 0.03587960574634038
-4.157894736842105 0.03645453297169763
-4.12280701754386 0.037043116048246186
-4.087719298245615 0.03764578165190489
-4.052631578947368 0.03826297285929962
-4.017543859649123 0.03889514988961769
-3.9824561403508776 0.0395427908846455
-3.947368421052632 0.0402063927291605
-3.912280701754386 0.04088647191398248
-3.8771929824561404 0.04158356544412853
-3.8421052631578947 0.042298231794666574
-3.8070175438596494 0.0430310519170206
-3.7719298245614037 0.0437826302986498
-3.7368421052631584 0.0445535960792027
-3.7017543859649127 0.045344604226437976
-3.666666666666667 0.04615633677540491
-3.6315789473684212 0.04698950413459068
-3.5964912280701755 0.04784484646296861
-3.56140350877193 0.048723135122121605
-3.526315789473685 0.04962517420786922
-3.491228070175439 0.05055180216609632
-3.456140350877193 0.05150389349776486
-3.421052631578948 0.05248236055839137
-3.4157623440043414 0.05263157894736842
-3.385964912280702 0.05348828240273902
-3.3508771929824563 0.054522557684569185
-3.3157894736842106 0.05558620310755669
-3.280701754385965 0.05668030323415789
-3.2456140350877196 0.05780599115353002
-3.2105263157894735 0.058964450981506794
-3.175438596491228 0.06015692050215731
-3.140350877192983 0.06138469395925157
-3.105263157894737 0.06264912500640783
-3.0701754385964914 0.06395162982516583
-3.0350877192982457 0.06529369042071091
-3.0 0.06667685810546195
-2.9649122807017543 0.0681027571812342
-2.9298245614035086 0.06957308883118407
-2.915706686394702 0.07017543859649122
-2.8947368421052637 0.07108987538734424
-2.859649122807018 0.07265492941576138
-2.8245614035087723 0.07427005574978737
-2.7894736842105265 0.07593730904445459
-2.754385964912281 0.07765884405991842
-2.719298245614035 0.07943692109028946
-2.6842105263157894 0.08127391169475752
-2.6491228070175445 0.08317230474539507
-2.614035087719299 0.08513471280608156
-2.578947368421053 0.08716387885688612
-2.569498517984459 0.08771929824561403
-2.5438596491228074 0.08926331999169251
-2.5087719298245617 0.09143572139650138
-2.473684210526316 0.0936840434395271
-2.43859649122807 0.0960116317353967
-2.4035087719298245 0.09842200212718932
-2.3684210526315788 0.10091884979738835
-2.3333333333333335 0.10350605880324262
-2.3101408825093035 0.10526315789473684
-2.298245614035088 0.10618825675714084
-2.2631578947368425 0.10897034164606381
-2.2280701754385968 0.11185582865225882
-2.192982456140351 0.11484947433634088
-2.1578947368421053 0.11795627924866978
-2.1228070175438596 0.1211814999651043
-2.105538150932888 0.12280701754385964
-2.0877192982456148 0.12453205197546598
-2.052631578947369 0.1280138840536032
-2.0175438596491233 0.13163184289068147
-1.9824561403508776 0.1353923599852717
-1.9473684210526319 0.13930218856265947
-1.9381246677299306 0.14035087719298245
-1.9122807017543861 0.14337162277886067
-1.8771929824561404 0.1476064069054282
-1.8421052631578947 0.15201329223775317
-1.807017543859649 0.1566004863938263
-1.7972996216030273 0.15789473684210525
-1.7719298245614041 0.16138127198782395
-1.7368421052631584 0.16636230355719017
-1.7017543859649127 0.1715513354374983
-1.6763096978557503 0.17543859649122806
-1.666666666666667 0.176960721389124
-1.6315789473684212 0.18260536957301488
-1.5964912280701755 0.188489847462288
-1.5705800697028767 0.19298245614035087
-1.5614035087719298 0.194628600311215
-1.526315789473685 0.20103992395125117
-1.491228070175439 0.2077272148946095
-1.4768692564745196 0.21052631578947367
-1.4561403508771935 0.21471293863310797
-1.4210526315789478 0.22200818160175473
-1.3929177912730546 0.22807017543859648
-1.385964912280702 0.22962394705741537
-1.3508771929824563 0.2375880784705306
-1.3169491711735477 0.24561403508771928
-1.3157894736842106 0.24589888402665694
-1.280701754385965 0.25459737460609655
-1.247538986354776 0.2631578947368421
-1.2456140350877192 0.2636744247882118
-1.2105263157894743 0.27317661350596434
-1.1836569057447541 0.2807017543859649
-1.1754385964912286 0.2830971253198853
-1.140350877192983 0.29347495097382414
-1.124561941004472 0.2982456140350877
-1.1052631578947372 0.30432144987498877
-1.0701754385964914 0.31564730444489486
-1.069736842105263 0.31578947368421045
-1.0350877192982457 0.3275061316077858
-1.0181992337164751 0.3333333333333333
-1.0 0.3398899362502043
-0.9699926900584795 0.3508771929824561
-0.9649122807017552 0.35282129359615627
-0.9298245614035094 0.36633919096801876
-0.9244505494505496 0.3684210526315789
-0.8947368421052637 0.3804661068001313
-0.881270600744285 0.38596491228070173
-0.859649122807018 0.3952126444034392
-0.8403228027798967 0.40350877192982454
-0.8245614035087723 0.4106028474052562
-0.8013443935926774 0.42105263157894735
-0.7894736842105265 0.42666076073859116
-0.764117490696438 0.43859649122807015
-0.7543859649122808 0.44341010662006874
-0.7284611100400574 0.45614035087719296
-0.7192982456140351 0.46087385933097347
-0.6942251461988305 0.4736842105263157
-0.6842105263157894 0.4790736912041753
-0.6612858901640066 0.49122807017543857
-0.6491228070175445 0.4980292546203027
-0.6295428065694249 0.5087719298245614
-0.6140350877192988 0.5177572550375102
-0.5989164086687306 0.5263157894736842
-0.5789473684210531 0.5382702574689681
-0.5693471750613093 0.5438596491228069
-0.5438596491228074 0.5595751525296196
-0.5407955653021443 0.5614035087719298
-0.5129452418926101 0.5789473684210527
-0.5087719298245617 0.5817317639825722
-0.485767113863089 0.5964912280701754
-0.47368421052631593 0.604743953630339
-0.4594531199794358 0.6140350877192982
-0.4385964912280702 0.6285583874237307
-0.4340277777777777 0.631578947368421
-0.40904391233338594 0.6491228070175439
-0.40350877192982537 0.6532677442023886
-0.3845029239766081 0.6666666666666666
-0.36842105263157965 0.6788464442095721
-0.3608299595141702 0.6842105263157894
-0.33766812865497065 0.7017543859649122
-0.3333333333333339 0.7052756277222073
-0.3146206754465205 0.7192982456140351
-0.2982456140350882 0.7326099349714469
-0.29252819548872167 0.736842105263158
-0.2705825853393172 0.7543859649122806
-0.2631578947368425 0.7608452110254558
-0.24892724234829494 0.7719298245614035
-0.22844611528822037 0.7894736842105263
-0.22807017543859676 0.7898251689079236
-0.20708322739215174 0.8070175438596491
-0.192982456140351 0.8199078983686097
-0.18700385716063203 0.8245614035087718
-0.1667763157894734 0.8421052631578947
-0.1578947368421053 0.850826349884257
-0.1468925289414011 0.8596491228070176
-0.1278216374269004 0.8771929824561403
-0.12280701754385959 0.8825586033742401
-0.10792913656690753 0.8947368421052629
-0.09006222822012284 0.9122807017543859
-0.08771929824561475 0.9151048903649969
-0.06974787597925533 0.9298245614035088
-0.05336257309941522 0.9473684210526315
-0.05263157894736903 0.9484661828383232
-0.031127060074427313 0.9649122807017543
-0.017596073517126484 0.9824561403508771
-0.017543859649123306 0.9826589595375715
0.017543859649122417 0.9826589595375715
0.0175960735171256 0.9824561403508771
0.031127060074428066 0.9649122807017543
0.05263157894736814 0.9484661828383232
0.05336257309941437 0.9473684210526315
0.0697478759792557 0.9298245614035088
0.08771929824561386 0.9151048903649978
0.09006222822012255 0.9122807017543859
0.10792913656690742 0.894736842105263
0.12280701754385959 0.8825586033742401
0.1278216374269004 0.8771929824561403
0.1468925289414011 0.8596491228070176
0.15789473684210442 0.8508263498842578
0.16677631578947338 0.8421052631578947
0.18700385716063192 0.8245614035087718
0.19298245614035017 0.8199078983686103
0.20708322739215163 0.8070175438596491
0.22807017543859587 0.7898251689079244
0.22844611528822034 0.7894736842105263
0.24892724234829489 0.7719298245614035
0.2631578947368416 0.7608452110254565
0.2705825853393174 0.7543859649122806
0.2925281954887218 0.7368421052631579
0.2982456140350873 0.7326099349714477
0.3146206754465205 0.7192982456140351
0.33333333333333304 0.705275627722208
0.3376681286549707 0.7017543859649122
0.3608299595141702 0.6842105263157894
0.36842105263157876 0.6788464442095729
0.3845029239766081 0.6666666666666666
0.4035087719298245 0.6532677442023893
0.4090439123333859 0.6491228070175439
0.4340277777777777 0.6315789473684211
0.4385964912280702 0.6285583874237307
0.45945311997943583 0.6140350877192982
0.47368421052631504 0.6047439536303396
0.4857671138630891 0.5964912280701754
0.5087719298245608 0.5817317639825728
0.5129452418926103 0.5789473684210527
0.5407955653021443 0.5614035087719298
0.5438596491228065 0.5595751525296203
0.5693471750613093 0.5438596491228069
0.5789473684210522 0.5382702574689685
0.5989164086687306 0.5263157894736842
0.6140350877192979 0.5177572550375107
0.6295428065694249 0.5087719298245614
0.6491228070175437 0.4980292546203031
0.6612858901640065 0.49122807017543857
0.6842105263157894 0.4790736912041753
0.6942251461988305 0.47368421052631576
0.7192982456140342 0.4608738593309739
0.7284611100400574 0.45614035087719296
0.7543859649122799 0.4434101066200692
0.764117490696438 0.43859649122807015
0.7894736842105257 0.4266607607385917
0.8013443935926774 0.42105263157894735
0.8245614035087714 0.4106028474052566
0.8403228027798967 0.40350877192982454
0.8596491228070171 0.3952126444034396
0.881270600744285 0.38596491228070173
0.8947368421052628 0.38046610680013165
0.9244505494505494 0.368421052631579
0.9298245614035086 0.36633919096801904
0.9649122807017543 0.3528212935961566
0.9699926900584795 0.3508771929824561
1.0 0.3398899362502043
1.0181992337164751 0.3333333333333333
1.0350877192982448 0.3275061316077861
1.0697368421052633 0.3157894736842105
1.0701754385964914 0.31564730444489486
1.1052631578947363 0.3043214498749891
1.124561941004472 0.2982456140350877
1.140350877192983 0.29347495097382414
1.1754385964912277 0.2830971253198855
1.183656905744754 0.2807017543859649
1.2105263157894726 0.2731766135059648
1.2456140350877192 0.2636744247882118
1.247538986354776 0.2631578947368421
1.280701754385964 0.25459737460609677
1.3157894736842106 0.24589888402665694
1.316949171173548 0.24561403508771928
1.3508771929824555 0.23758807847053082
1.385964912280702 0.22962394705741537
1.3929177912730548 0.22807017543859648
1.421052631578947 0.22200818160175492
1.4561403508771917 0.2147129386331083
1.4768692564745196 0.21052631578947367
1.4912280701754383 0.20772721489460963
1.5263157894736832 0.20103992395125148
1.5614035087719298 0.194628600311215
1.5705800697028767 0.19298245614035087
1.5964912280701746 0.1884898474622882
1.6315789473684212 0.18260536957301488
1.666666666666666 0.17696072138912414
1.6763096978557503 0.17543859649122806
1.701754385964911 0.17155133543749856
1.7368421052631575 0.1663623035571903
1.7719298245614024 0.16138127198782418
1.797299621603027 0.15789473684210525
1.807017543859649 0.1566004863938263
1.842105263157894 0.15201329223775328
1.8771929824561404 0.1476064069054282
1.9122807017543852 0.14337162277886079
1.938124667729931 0.14035087719298245
1.9473684210526319 0.13930218856265947
1.9824561403508767 0.13539235998527177
2.0175438596491215 0.13163184289068167
2.052631578947368 0.12801388405360328
2.087719298245613 0.12453205197546616
2.1055381509328877 0.12280701754385964
2.1228070175438596 0.1211814999651043
2.1578947368421044 0.11795627924866987
2.192982456140351 0.11484947433634088
2.228070175438596 0.1118558286522589
2.2631578947368425 0.10897034164606381
2.2982456140350873 0.10618825675714091
2.3101408825093035 0.10526315789473684
2.333333333333332 0.10350605880324275
2.3684210526315788 0.10091884979738835
2.4035087719298236 0.0984220021271894
2.43859649122807 0.0960116317353967
2.473684210526315 0.09368404343952716
2.5087719298245617 0.09143572139650138
2.5438596491228065 0.08926331999169254
2.569498517984459 0.08771929824561403
2.5789473684210513 0.08716387885688624
2.614035087719298 0.08513471280608159
2.6491228070175428 0.08317230474539516
2.6842105263157894 0.08127391169475752
2.719298245614034 0.07943692109028952
2.754385964912281 0.07765884405991842
2.7894736842105257 0.07593730904445464
2.8245614035087705 0.07427005574978747
2.859649122807017 0.0726549294157614
2.894736842105262 0.07108987538734429
2.915706686394702 0.07017543859649122
2.9298245614035086 0.06957308883118407
2.9649122807017534 0.06810275718123424
3.0 0.06667685810546195
3.035087719298245 0.06529369042071094
3.0701754385964914 0.06395162982516583
3.1052631578947363 0.06264912500640787
3.140350877192981 0.06138469395925164
3.1754385964912277 0.06015692050215732
3.2105263157894726 0.058964450981506836
3.245614035087719 0.05780599115353004
3.280701754385964 0.05668030323415792
3.3157894736842106 0.05558620310755669
3.3508771929824555 0.05452255768456922
3.385964912280702 0.05348828240273902
3.415762344004341 0.05263157894736842
3.4210526315789473 0.05248236055839139
3.4561403508771917 0.05150389349776489
3.491228070175439 0.05055180216609633
3.526315789473683 0.04962517420786926
3.56140350877193 0.048723135122121605
3.5964912280701746 0.047844846462968625
3.6315789473684212 0.04698950413459068
3.666666666666666 0.04615633677540494
3.701754385964911 0.04534460422643802
3.7368421052631575 0.044553596079202715
3.7719298245614024 0.04378263029864982
3.807017543859649 0.04303105191702061
3.842105263157894 0.042298231794666595
3.8771929824561404 0.04158356544412853
3.9122807017543852 0.0408864719139825
3.94736842105263 0.040206392729160545
3.9824561403508767 0.03954279088464552
4.0175438596491215 0.038895149889617724
4.052631578947368 0.03826297285929962
4.087719298245613 0.03764578165190492
4.12280701754386 0.037043116048246186
4.157894736842104 0.036454532971697644
4.192982456140351 0.03587960574634038
4.228070175438596 0.03531792339124388
4.242653810835629 0.03508771929824561
4.263157894736841 0.034769110408118864
4.298245614035087 0.03423277789870193
4.333333333333332 0.03370854314712637
4.368421052631579 0.03319605164344118
4.403508771929824 0.03269496151734706
4.43859649122807 0.032204943012693374
4.473684210526315 0.03172567798668118
4.508771929824562 0.03125685943249027
4.5438596491228065 0.030798191024120933
4.578947368421051 0.030349386682307623
4.614035087719298 0.02991017016042618
4.649122807017543 0.029480274649375537
4.684210526315789 0.029059442400470946
4.719298245614034 0.028647424365439603
4.754385964912281 0.02824397985265821
4.789473684210526 0.027848876198820142
4.8245614035087705 0.02746188845526323
4.859649122807017 0.027082799088231448
4.894736842105262 0.026711397692382767
4.9298245614035086 0.0263474807168922
4.964912280701753 0.025990851203534733
5.0 0.025641318536164415
5.035087719298245 0.02529869820103839
5.07017543859649 0.0249628115574623
5.105263157894736 0.024633485618262382
5.140350877192981 0.024310552839614752
5.175438596491228 0.023993850919786962
5.210526315789473 0.023683222606370694
5.245614035087719 0.023378515511605275
5.280701754385964 0.02307958193541344
5.315789473684211 0.022786278695789152
5.3508771929824555 0.022498466966196725
5.3859649122807 0.022216012119656972
5.421052631578947 0.021938783579213212
5.456140350877192 0.021666654674485114
5.491228070175438 0.021399502504032993
5.526315789473683 0.021137207803269546
5.56140350877193 0.020879654817668323
5.596491228070175 0.020626731181031567
5.631578947368421 0.020378327798590945
5.666666666666666 0.020134338734726587
5.701754385964911 0.019894661105099607
5.7368421052631575 0.019659194973004043
5.771929824561402 0.01942784324975291
5.807017543859649 0.019200511598922373
5.842105263157894 0.018977108344286498
5.87719298245614 0.018757544381282867
5.912280701754385 0.018541733091857273
5.94736842105263 0.018329590262542512
5.982456140350877 0.01812103400563358
6.0175438596491215 0.017915984683327797
6.052631578947368 0.01771436483470443
6.0827586789710315 0.017543859649122806
6.087719298245613 0.017516099554415018
6.1228070175438605 0.017321117742550293
6.157894736842104 0.017129345273086263
6.192982456140349 0.016940712719612706
6.228070175438596 0.016755152505924124
6.26315789473684 0.01657259884772236
6.298245614035088 0.01639298769642952
6.333333333333332 0.0162162566850258
6.368421052631579 0.016042345075829585
6.403508771929824 0.015871193710141885
6.43859649122807 0.015702744959679854
6.473684210526315 0.015536942679728091
6.50877192982456 0.015373732163939165
6.5438596491228065 0.015213060100718042
6.578947368421051 0.01505487453112801
6.614035087719297 0.014899124808258031
6.649122807017543 0.01474576155799478
6.684210526315789 0.014594736641144218
6.719298245614035 0.014446003116850787
6.754385964912281 0.014299515207263748
6.789473684210526 0.014155228263403135
6.8245614035087705 0.014013098732179022
6.859649122807017 0.013873084124520431
6.894736842105262 0.01373514298457175
6.9298245614035086 0.013599234859916159
6.964912280701753 0.013465320272787748
7.0 0.013333360692234925
3.927883324382384 7.0
3.9175101567780417 6.982456140350877
3.9122807017543852 6.973578224088236
3.9071171463124266 6.964912280701754
3.8967035217035213 6.947368421052631
3.8863163963430445 6.9298245614035086
3.8771929824561404 6.914371024834971
3.8759445240543284 6.912280701754385
3.8655164542167353 6.894736842105263
3.8551151281884364 6.87719298245614
3.8447405472139615 6.859649122807017
3.842105263157894 6.855172693335623
3.8343219552055867 6.842105263157896
3.823906179251261 6.824561403508771
3.8135173975640257 6.807017543859649
3.807017543859649 6.796001859518476
3.803119852818955 6.789473684210526
3.792689371112166 6.771929824561404
3.7822861376223944 6.75438596491228
3.771929824561402 6.736875278786903
3.7719099698721097 6.7368421052631575
3.7614645197867334 6.719298245614034
3.7510465767426178 6.701754385964912
3.740656142158324 6.684210526315789
3.7368421052631575 6.677742844564919
3.7302314355070063 6.666666666666666
3.7197985182584414 6.649122807017544
3.7093933733705327 6.631578947368421
3.701754385964911 6.618655544631626
3.6989899224926446 6.614035087719298
3.6885417592444463 6.596491228070175
3.6781216374269006 6.578947368421052
3.667729558596432 6.56140350877193
3.666666666666666 6.559599956259902
3.6572760902651895 6.5438596491228065
3.6468407176439857 6.526315789473684
3.6364336624701563 6.508771929824561
3.6315789473684212 6.500553896101522
3.6260012951121787 6.491228070175438
3.615550390302063 6.473684210526315
3.60512808288838 6.456140350877193
3.5964912280701746 6.441555238957063
3.5947171505280093 6.43859649122807
3.5842504243572604 6.421052631578947
3.5738125811888475 6.403508771929825
3.563403622807647 6.385964912280701
3.56140350877193 6.3825769089235145
3.5529405811394534 6.368421052631579
3.542486910802159 6.3508771929824555
3.5320624167679924 6.333333333333332
3.526315789473683 6.323622895674907
3.521620614035088 6.315789473684211
3.5111508169215986 6.298245614035087
3.50071049364566 6.280701754385964
3.4912280701754383 6.264718448755201
3.490290268154045 6.263157894736842
3.4798040361562927 6.245614035087719
3.469347581739476 6.228070175438596
3.4589209069583733 6.2105263157894735
3.4561403508771917 6.205824637867318
3.448446296166695 6.192982456140351
3.4379734000857116 6.175438596491228
3.4275305938839766 6.157894736842105
3.421052631578947 6.146968580283539
3.4170773152813307 6.140350877192983
3.4065876580599674 6.12280701754386
3.396128407581342 6.105263157894736
3.385964912280702 6.0881644251840275
3.3856968020936904 6.087719298245614
3.3751900549583653 6.070175438596491
3.364714038265954 6.052631578947368
3.354268754391631 6.035087719298245
3.3508771929824555 6.029363232475212
3.343780279556751 6.0175438596491215
3.333287165281625 6.0
3.3228251146980483 5.982456140350877
3.3157894736842106 5.9706115981345285
3.3123580096465615 5.964912280701754
3.30184745661933 5.94736842105263
3.291368305462974 5.9298245614035086
3.2809205588101613 5.912280701754385
3.280701754385964 5.911911103772681
3.2703945684102727 5.894736842105263
3.2598979728784867 5.87719298245614
3.2494331277079866 5.859649122807017
3.245614035087719 5.853214880859633
3.238928144391531 5.842105263157895
3.228413750348457 5.824561403508771
3.2179314603444555 5.807017543859649
3.210526315789473 5.794574768100098
3.207447815342552 5.789473684210525
3.1969152579054994 5.771929824561403
3.186415166277169 5.754385964912281
3.1759475435235935 5.7368421052631575
3.1754385964912277 5.735983953329259
3.16540210159573 5.719298245614034
3.15488384065577 5.701754385964912
3.1443984188867233 5.684210526315789
3.140350877192981 5.6774041626819525
3.133873872829242 5.666666666666666
3.1233370635512405 5.649122807017544
3.112833472424103 5.631578947368421
3.1052631578947363 5.618883384700702
3.1023301476940457 5.614035087719298
3.0917743992473823 5.5964912280701755
3.0812522569287712 5.578947368421052
3.07076372432611 5.56140350877193
3.0701754385964914 5.560413389238702
3.060195395491979 5.5438596491228065
3.0496543081842535 5.526315789473684
3.039147228077025 5.508771929824562
3.035087719298245 5.501958394986508
3.0285995827049357 5.491228070175438
3.0180391441483847 5.473684210526315
3.0075131199593486 5.456140350877193
3.0 5.443565578753597
2.996986473140473 5.43859649122807
2.986406264089693 5.421052631578947
2.9758608866194005 5.4035087719298245
2.965350344949683 5.385964912280701
2.9649122807017534 5.385228980701347
2.9547551476731044 5.368421052631579
2.9441899945674743 5.3508771929824555
2.933660105123921 5.333333333333333
2.9298245614035086 5.326908043275039
2.9230852539914736 5.315789473684211
2.9124998891814493 5.298245614035087
2.901950226738978 5.280701754385965
2.894736842105262 5.268652746648851
2.8913960205391525 5.263157894736842
2.8807899936506844 5.245614035087719
2.870220119103345 5.228070175438596
2.859686401887942 5.2105263157894735
2.859649122807017 5.21046380403077
2.8490597078560045 5.192982456140351
2.8384691676180753 5.175438596491228
2.8279152466704685 5.157894736842105
2.8245614035087705 5.15228721358443
2.8173084071812067 5.140350877192982
2.8066967325562766 5.12280701754386
2.796122151383613 5.105263157894736
2.7894736842105257 5.094180065005484
2.785535441251171 5.087719298245614
2.7749021477671807 5.070175438596491
2.764306434599156 5.052631578947368
2.754385964912281 5.036143821736658
2.753740132591224 5.035087719298246
2.743084719299294 5.017543859649122
2.732467386414755 5.0
2.721888140207265 4.982456140350877
2.719298245614034 4.97813424612726
2.7112437239366756 4.964912280701754
2.7006042669536505 4.947368421052631
2.6900034108781066 4.9298245614035086
2.6842105263157894 4.920187112619985
2.679378407641911 4.912280701754384
2.6687163047687124 4.894736842105263
2.6580933314290394 4.87719298245614
2.6491228070175428 4.862315205554393
2.647487983898776 4.859649122807017
2.6368026951436563 4.842105263157895
2.6261570795676055 4.824561403508771
2.615551144690599 4.807017543859649
2.614035087719298 4.804492437656478
2.6048625982836504 4.789473684210526
2.5941937971252984 4.771929824561403
2.5835652364347252 4.754385964912281
2.5789473684210513 4.746718628747225
2.572895137386846 4.7368421052631575
2.562202588084851 4.719298245614036
2.551550855432044 4.701754385964912
2.5438596491228065 4.689024831425111
2.540899396587599 4.684210526315789
2.5301825164763754 4.666666666666666
2.519507046354531 4.649122807017544
2.5088729953039164 4.631578947368421
2.5087719298245617 4.631410928946237
2.498132604132119 4.614035087719298
2.487432810783724 4.5964912280701755
2.476775048354251 4.578947368421052
2.473684210526315 4.573825446761076
2.4660518282886703 4.56140350877193
2.455327104763195 4.5438596491228065
2.444645042839657 4.526315789473684
2.43859649122807 4.516325300214082
2.4339391190244632 4.508771929824561
2.4231888361831513 4.491228070175438
2.4124818653624684 4.473684210526316
2.4035087719298236 4.458912471382498
2.4017933565192893 4.456140350877193
2.3910168619836814 4.43859649122807
2.380284350582338 4.421052631578947
2.369595834069981 4.4035087719298245
2.3684210526315788 4.401565656544189
2.3588099851619098 4.385964912280702
2.3480512781684473 4.368421052631579
2.3373372596553166 4.3508771929824555
2.333333333333332 4.344276797155965
2.3265669515669516 4.333333333333333
2.3157813695361833 4.315789473684211
2.305041192447207 4.298245614035087
2.2982456140350873 4.287081420733128
2.2942864464650485 4.280701754385965
2.283473284350477 4.263157894736842
2.272706267682344 4.245614035087719
2.2631578947368425 4.229981790734501
2.2619670908555967 4.228070175438596
2.2511256167763154 4.2105263157894735
2.2403310539467567 4.192982456140351
2.229583417796943 4.175438596491228
2.228070175438596 4.172948642931088
2.2187368914550794 4.157894736842105
2.207914049090082 4.140350877192982
2.1971389269074972 4.12280701754386
2.192982456140351 4.115991646876006
2.1863055591833174 4.105263157894736
2.175453675838958 4.087719298245614
2.164650334354611 4.0701754385964914
2.1578947368421044 4.059137601963314
2.1538299922683013 4.052631578947368
2.142948277083776 4.035087719298246
2.132115955170576 4.017543859649122
2.1228070175438596 4.002389114959161
2.121308479532164 4.0
2.1103961108105556 3.9824561403508776
2.0995340181821316 3.9649122807017543
2.088722222222222 3.9473684210526314
2.087719298245613 3.9457267918459884
2.077795344646928 3.9298245614035086
2.0669026604920244 3.912280701754386
2.056061190539335 3.894736842105263
2.052631578947368 3.8891434432115997
2.045144049988183 3.8771929824561395
2.034219921538433 3.859649122807017
2.023347960122318 3.8421052631578947
2.0175438596491215 3.8326741644901636
2.0124401956659446 3.8245614035087714
2.001483736695067 3.8070175438596494
1.9905804350056426 3.7894736842105265
1.9824561403508767 3.776321988751338
1.9796816411182994 3.7719298245614032
1.9686919303710988 3.7543859649122804
1.9577564068622257 3.7368421052631575
1.9473684210526319 3.7200900605483453
1.9468661290160791 3.719298245614035
1.9358422085660796 3.701754385964912
1.9248735475051264 3.6842105263157894
1.9139601759218983 3.6666666666666665
1.9122807017543852 3.663942041939618
1.9029321508305426 3.6491228070175437
1.8919294007966774 3.6315789473684204
1.8809830596508048 3.614035087719298
1.8771929824561404 3.607909806842736
1.869959201578113 3.596491228070175
1.8589213739120272 3.578947368421052
1.8479411225961238 3.56140350877193
1.8421052631578938 3.5520084423685603
1.8369206606895505 3.543859649122807
1.8258467278989667 3.526315789473684
1.8148315901934322 3.508771929824561
1.807017543859649 3.4962416642039393
1.8038136733432093 3.4912280701754383
1.7927025674703692 3.473684210526315
1.7816515302056937 3.4561403508771926
1.7719298245614026 3.4406133366986142
1.7706352189998809 3.43859649122807
1.7594858299595142 3.4210526315789473
1.748397841683246 3.4035087719298245
1.7373712995788262 3.3859649122807016
1.7368421052631575 3.3851140159650845
1.7261932733619763 3.3684210526315788
1.715067243026539 3.350877192982456
1.704004057763456 3.333333333333333
1.701754385964911 3.3297303496423276
1.6928214633806737 3.31578947368421
1.6816562590726223 3.2982456140350873
1.670555366617673 3.280701754385965
1.666666666666666 3.2744987236695957
1.6593667593830146 3.263157894736842
1.6481612071197738 3.245614035087719
1.6370215065106488 3.2280701754385963
1.6315789473684212 3.2194238025294553
1.6258252991709494 3.2105263157894735
1.614578181797861 3.1929824561403506
1.6033985345700708 3.1754385964912277
1.5964912280701746 3.1645104590584463
1.5921929824561405 3.1578947368421053
1.5809030386850638 3.1403508771929824
1.5696822685093923 3.1228070175438596
1.5614035087719298 3.109763788086486
1.5584654529235262 3.1052631578947367
1.54713137656469 3.087719298245614
1.5358682691577428 3.070175438596491
1.5263157894736832 3.055189121418925
1.5246380787574387 3.052631578947368
1.5132585182093106 3.0350877192982453
1.5019518215947294 3.0175438596491224
1.4912280701754383 3.0007920443544833
1.4907059314954052 3.0
1.4792794895736072 2.9824561403508767
1.467927914790263 2.9649122807017543
1.4566513008712256 2.9473684210526314
1.4561403508771917 2.9465635999588757
1.4451889972728909 2.9298245614035086
1.4337912196496725 2.9122807017543857
1.4224705333177732 2.894736842105263
1.421052631578947 2.8925126287923235
1.4109814042219369 2.8771929824561404
1.399536065367919 2.8596491228070176
1.3881700779727095 2.8421052631578947
1.385964912280702 2.83866042549772
1.3766507033097422 2.824561403508772
1.365156414005098 2.807017543859649
1.3537438783218325 2.789473684210526
1.3508771929824555 2.785014089590207
1.342190488991744 2.7719298245614032
1.3306458332108064 2.7543859649122804
1.3191854890262091 2.7368421052631575
1.3157894736842106 2.7315811251161946
1.3075939266940966 2.719298245614035
1.2959974670500984 2.7017543859649122
1.2844880484199368 2.6842105263157894
1.280701754385964 2.6783694788236616
1.272853719948018 2.6666666666666665
1.2612040049227802 2.6491228070175437
1.2496442495126703 2.631578947368421
1.2456140350877192 2.62538758408313
1.237962075210397 2.614035087719298
1.2262576486260697 2.5964912280701755
1.2146463096516802 2.5789473684210527
1.2105263157894726 2.5726444117827323
1.2029106643859178 2.5614035087719302
1.19115007769593 2.543859649122807
1.1794859391124872 2.526315789473684
1.1754385964912277 2.5201495297510426
1.1676905851547 2.508771929824561
1.1558724132853115 2.4912280701754383
1.1441543090479258 2.473684210526316
1.140350877192983 2.467913172697771
1.1322923193400165 2.4561403508771926
1.1204151810130842 2.43859649122807
1.1086420194508009 2.4210526315789473
1.1052631578947363 2.4159463252455957
1.0967056897404015 2.4035087719298245
1.0847682734667154 2.3859649122807016
1.0729390681003583 2.3684210526315788
1.0701754385964914 2.3642608214129646
1.0609198161240578 2.350877192982456
1.0489209133945974 2.333333333333333
1.037034821903243 2.3157894736842106
1.0350877192982448 2.3128694649806567
1.0249230714761808 2.2982456140350878
1.012861619122962 2.280701754385965
1.0009179926560587 2.263157894736842
1.0 2.2617861766555656
0.9887030401524644 2.245614035087719
0.9765781744387214 2.2280701754385963
0.9649122807017543 2.2110132277756236
0.9645641882483984 2.2105263157894735
0.9522464803985271 2.1929824561403506
0.940057606181922 2.1754385964912277
0.9298245614035086 2.160533662038212
0.92792781672756 2.1578947368421053
0.9155392948533586 2.1403508771929824
0.9032861742191884 2.1228070175438596
0.8947368421052628 2.1103986370138945
0.8910263157894736 2.1052631578947367
0.8785665143250281 2.087719298245614
0.8662493805134303 2.070175438596491
0.8596491228070171 2.0606266575753205
0.8538433423301841 2.052631578947368
0.8413123025475566 2.0350877192982457
0.8289320069497415 2.017543859649123
0.8245614035087714 2.011238402230256
0.8163615560640732 2.0
0.8037599931597623 1.9824561403508771
0.7913181958519485 1.9649122807017543
0.7894736842105257 1.9622572146314554
0.7785626535626535 1.9473684210526314
0.7658921753419359 1.9298245614035086
0.75438596491228 1.9136645599101967
0.753344242359211 1.912280701754386
0.7404274575327207 1.8947368421052633
0.7276908522604536 1.8771929824561404
0.7192982456140342 1.8654292851221457
0.7149274522784949 1.8596491228070176
0.7019360902255638 1.8421052631578947
0.6891377080521818 1.8245614035087718
0.6842105263157894 1.8176627410226356
0.6761296231551452 1.807017543859649
0.663068274401173 1.789473684210526
0.650214536689126 1.7719298245614035
0.6491228070175437 1.7704012569881562
0.6369282001299543 1.7543859649122808
0.6238038277511959 1.7368421052631577
0.6140350877192979 1.723523983692096
0.6107197264870861 1.719298245614035
0.5973006855120415 1.7017543859649122
0.5841234520123837 1.6842105263157894
0.5789473684210522 1.6771450477451728
0.570705409356725 1.6666666666666665
0.557225566131641 1.6491228070175437
0.5440099745331068 1.631578947368421
0.5438596491228065 1.6313730872160839
0.5302080684803796 1.614035087719298
0.5166838035259085 1.5964912280701753
0.5087719298245608 1.5859557845104584
0.5030701754385964 1.5789473684210527
0.48920639614016304 1.5614035087719298
0.47566121743753315 1.543859649122807
0.47368421052631504 1.5412109794195492
0.4615733631160127 1.526315789473684
0.4476848800594208 1.5087719298245612
0.4385964912280702 1.4969444174992725
0.43378196307762856 1.4912280701754386
0.4195123224728487 1.4736842105263157
0.4056386364170128 1.4561403508771928
0.4035087719298245 1.4533383541407179
0.3911353587220082 1.4385964912280702
0.376882863724969 1.4210526315789473
0.36842105263157876 1.410244641588441
0.36254751461988294 1.4035087719298245
0.3478699385594786 1.3859649122807016
0.3337044534412954 1.3684210526315788
0.33333333333333304 1.3679378582776314
0.3185847615672175 1.3508771929824563
0.3040123456790122 1.3333333333333333
0.2982456140350873 1.3260366887621395
0.2890131578947365 1.3157894736842104
0.2739795716769401 1.2982456140350878
0.2631578947368416 1.284956557339762
0.2591438642267769 1.280701754385965
0.24357769423558887 1.263157894736842
0.22884382317295568 1.2456140350877192
0.22807017543859587 1.2446232609653824
0.21277499303815076 1.2280701754385963
0.1975908975336893 1.2105263157894737
0.19298245614035014 1.2047550183752795
0.181535947712418 1.1929824561403508
0.16583311512612323 1.175438596491228
0.15789473684210442 1.165700335672871
0.1498205741626791 1.1578947368421053
0.13349640125955908 1.1403508771929824
0.12280701754385959 1.1274591581388727
0.11758345516569164 1.1228070175438596
0.10045948203842883 1.1052631578947367
0.08771929824561385 1.0900313514413347
0.084771741180908 1.0877192982456139
0.06644856677212133 1.0701754385964912
0.05263157894736814 1.0534164740766583
0.05131578947368342 1.0526315789473684
0.030305282981464118 1.0350877192982455
0.017543859649122417 1.017611727578135
-0.017543859649123306 1.017611727578135
-0.030305282981464454 1.0350877192982455
-0.05131578947368286 1.0526315789473684
-0.05263157894736903 1.0534164740766592
-0.06644856677212119 1.0701754385964912
-0.08477174118090816 1.0877192982456139
-0.08771929824561475 1.0900313514413353
-0.10045948203842879 1.1052631578947367
-0.11758345516569164 1.1228070175438596
-0.12280701754385959 1.1274591581388727
-0.13349640125955906 1.1403508771929824
-0.149820574162679 1.1578947368421053
-0.1578947368421053 1.165700335672872
-0.16583311512612345 1.175438596491228
-0.1815359477124181 1.1929824561403508
-0.19298245614035103 1.2047550183752807
-0.1975908975336891 1.2105263157894737
-0.21277499303815056 1.2280701754385963
-0.22807017543859676 1.244623260965384
-0.22884382317295549 1.2456140350877192
-0.24357769423558873 1.263157894736842
-0.25914386422677677 1.2807017543859651
-0.2631578947368425 1.2849565573397632
-0.27397957167694 1.2982456140350878
-0.2890131578947367 1.3157894736842104
-0.2982456140350882 1.3260366887621402
-0.3040123456790123 1.3333333333333333
-0.31858476156721743 1.3508771929824561
-0.3333333333333339 1.3679378582776327
-0.33370445344129523 1.3684210526315788
-0.34786993855947856 1.3859649122807016
-0.3625475146198829 1.4035087719298245
-0.36842105263157965 1.410244641588442
-0.376882863724969 1.4210526315789473
-0.3911353587220082 1.4385964912280702
-0.40350877192982537 1.4533383541407188
-0.40563863641701303 1.4561403508771928
-0.41951232247284864 1.4736842105263157
-0.43378196307762856 1.4912280701754386
-0.4385964912280702 1.4969444174992725
-0.4476848800594208 1.5087719298245612
-0.4615733631160126 1.526315789473684
-0.47368421052631593 1.5412109794195505
-0.47566121743753315 1.543859649122807
-0.48920639614016304 1.5614035087719298
-0.5030701754385964 1.5789473684210527
-0.5087719298245617 1.5859557845104595
-0.5166838035259086 1.5964912280701755
-0.5302080684803796 1.6140350877192984
-0.5438596491228074 1.631373087216085
-0.5440099745331068 1.631578947368421
-0.557225566131641 1.6491228070175437
-0.570705409356725 1.6666666666666665
-0.5789473684210531 1.677145047745174
-0.5841234520123837 1.6842105263157894
-0.5973006855120415 1.7017543859649122
-0.6107197264870861 1.719298245614035
-0.6140350877192988 1.7235239836920968
-0.6238038277511961 1.7368421052631577
-0.6369282001299543 1.7543859649122808
-0.6491228070175445 1.7704012569881575
-0.6502145366891259 1.7719298245614035
-0.6630682744011731 1.789473684210526
-0.6761296231551452 1.807017543859649
-0.6842105263157894 1.8176627410226356
-0.6891377080521818 1.8245614035087718
-0.7019360902255638 1.8421052631578947
-0.7149274522784947 1.8596491228070176
-0.7192982456140351 1.865429285122147
-0.7276908522604537 1.8771929824561404
-0.7404274575327205 1.8947368421052633
-0.7533442423592109 1.912280701754386
-0.7543859649122808 1.9136645599101978
-0.7658921753419359 1.9298245614035086
-0.7785626535626534 1.9473684210526314
-0.7894736842105265 1.9622572146314567
-0.7913181958519486 1.9649122807017543
-0.8037599931597622 1.9824561403508771
-0.8163615560640731 2.0
-0.8245614035087723 2.011238402230257
-0.8289320069497416 2.017543859649123
-0.8413123025475566 2.0350877192982457
-0.8538433423301841 2.052631578947368
-0.859649122807018 2.060626657575322
-0.8662493805134303 2.070175438596491
-0.8785665143250281 2.087719298245614
-0.8910263157894736 2.1052631578947367
-0.8947368421052637 2.110398637013896
-0.9032861742191884 2.1228070175438596
-0.9155392948533586 2.1403508771929824
-0.9279278167275601 2.1578947368421053
-0.9298245614035094 2.1605336620382127
-0.940057606181922 2.1754385964912277
-0.9522464803985271 2.1929824561403506
-0.9645641882483984 2.2105263157894735
-0.9649122807017552 2.211013227775625
-0.9765781744387213 2.2280701754385963
-0.9887030401524645 2.245614035087719
-1.0 2.2617861766555656
-1.0009179926560587 2.263157894736842
-1.012861619122962 2.280701754385965
-1.024923071476181 2.2982456140350878
-1.0350877192982457 2.312869464980658
-1.037034821903243 2.3157894736842106
-1.0489209133945974 2.333333333333333
-1.0609198161240578 2.350877192982456
-1.0701754385964914 2.3642608214129646
-1.0729390681003583 2.3684210526315788
-1.0847682734667154 2.3859649122807016
-1.0967056897404015 2.4035087719298245
-1.1052631578947372 2.415946325245597
-1.1086420194508009 2.4210526315789473
-1.1204151810130842 2.43859649122807
-1.1322923193400165 2.4561403508771926
-1.140350877192983 2.467913172697771
-1.1441543090479258 2.4736842105263155
-1.1558724132853118 2.4912280701754383
-1.1676905851547 2.508771929824561
-1.1754385964912286 2.520149529751044
-1.179485939112487 2.526315789473684
-1.19115007769593 2.543859649122807
-1.2029106643859175 2.56140350877193
-1.2105263157894743 2.572644411782735
-1.2146463096516802 2.578947368421052
-1.2262576486260697 2.5964912280701755
-1.237962075210397 2.614035087719298
-1.2456140350877192 2.62538758408313
-1.2496442495126703 2.631578947368421
-1.2612040049227802 2.6491228070175437
-1.272853719948018 2.6666666666666665
-1.280701754385965 2.678369478823663
-1.284488048419937 2.6842105263157894
-1.2959974670500984 2.7017543859649122
-1.3075939266940966 2.719298245614035
-1.3157894736842106 2.7315811251161946
-1.319185489026209 2.7368421052631575
-1.3306458332108064 2.7543859649122804
-1.342190488991744 2.7719298245614032
-1.3508771929824563 2.7850140895902085
-1.3537438783218325 2.789473684210526
-1.365156414005098 2.807017543859649
-1.3766507033097422 2.824561403508772
-1.385964912280702 2.83866042549772
-1.3881700779727095 2.8421052631578947
-1.399536065367919 2.8596491228070176
-1.410981404221937 2.8771929824561404
-1.4210526315789478 2.892512628792325
-1.4224705333177734 2.894736842105263
-1.4337912196496725 2.9122807017543857
-1.4451889972728909 2.9298245614035086
-1.4561403508771935 2.946563599958879
-1.4566513008712254 2.9473684210526314
-1.4679279147902629 2.9649122807017543
-1.479279489573607 2.982456140350877
-1.490705931495405 3.0
-1.4912280701754392 3.000792044354485
-1.5019518215947294 3.0175438596491224
-1.5132585182093106 3.035087719298245
-1.5246380787574387 3.052631578947368
-1.526315789473685 3.0551891214189277
-1.5358682691577428 3.070175438596491
-1.54713137656469 3.087719298245614
-1.5584654529235262 3.1052631578947367
-1.5614035087719298 3.109763788086486
-1.5696822685093925 3.1228070175438596
-1.5809030386850638 3.1403508771929824
-1.5921929824561405 3.1578947368421053
-1.5964912280701755 3.164510459058447
-1.6033985345700705 3.1754385964912277
-1.614578181797861 3.1929824561403506
-1.6258252991709494 3.2105263157894735
-1.6315789473684212 3.2194238025294553
-1.6370215065106488 3.228070175438596
-1.6481612071197738 3.245614035087719
-1.6593667593830146 3.263157894736842
-1.666666666666667 3.2744987236695966
-1.670555366617673 3.280701754385965
-1.6816562590726223 3.2982456140350873
-1.6928214633806735 3.3157894736842097
-1.7017543859649127 3.3297303496423303
-1.704004057763456 3.333333333333333
-1.7150672430265388 3.350877192982456
-1.7261932733619765 3.3684210526315788
-1.7368421052631584 3.385114015965086
-1.737371299578826 3.3859649122807016
-1.748397841683246 3.4035087719298245
-1.7594858299595142 3.4210526315789473
-1.7706352189998806 3.43859649122807
-1.7719298245614041 3.440613336698617
-1.7816515302056937 3.4561403508771926
-1.7927025674703692 3.4736842105263155
-1.8038136733432093 3.4912280701754383
-1.807017543859649 3.4962416642039393
-1.8148315901934322 3.508771929824561
-1.8258467278989667 3.526315789473684
-1.8369206606895507 3.543859649122807
-1.8421052631578947 3.552008442368562
-1.8479411225961238 3.56140350877193
-1.8589213739120272 3.578947368421052
-1.869959201578113 3.596491228070175
-1.8771929824561404 3.607909806842736
-1.8809830596508046 3.614035087719298
-1.8919294007966774 3.6315789473684212
-1.9029321508305426 3.6491228070175437
-1.9122807017543861 3.66394204193962
-1.9139601759218983 3.6666666666666665
-1.9248735475051264 3.6842105263157894
-1.9358422085660796 3.701754385964912
-1.9468661290160791 3.719298245614035
-1.9473684210526319 3.7200900605483453
-1.9577564068622257 3.7368421052631575
-1.968691930371099 3.75438596491228
-1.9796816411182996 3.7719298245614032
-1.9824561403508774 3.776321988751339
-1.9905804350056429 3.789473684210526
-2.001483736695067 3.807017543859649
-2.0124401956659446 3.824561403508772
-2.0175438596491233 3.8326741644901663
-2.023347960122318 3.8421052631578947
-2.0342199215384333 3.859649122807017
-2.0451440499881834 3.8771929824561404
-2.052631578947369 3.8891434432116014
-2.056061190539335 3.894736842105263
-2.0669026604920244 3.9122807017543857
-2.077795344646928 3.9298245614035086
-2.0877192982456148 3.945726791845991
-2.0887222222222217 3.9473684210526314
-2.0995340181821316 3.9649122807017543
-2.1103961108105556 3.9824561403508776
-2.1213084795321637 4.0
-2.1228070175438596 4.002389114959161
-2.1321159551705757 4.017543859649122
-2.142948277083776 4.035087719298246
-2.153829992268301 4.052631578947368
-2.1578947368421053 4.059137601963315
-2.164650334354611 4.0701754385964914
-2.175453675838958 4.087719298245614
-2.1863055591833174 4.105263157894736
-2.192982456140351 4.115991646876006
-2.1971389269074972 4.12280701754386
-2.207914049090082 4.140350877192982
-2.2187368914550794 4.157894736842105
-2.2280701754385968 4.17294864293109
-2.229583417796943 4.175438596491228
-2.2403310539467567 4.192982456140351
-2.2511256167763154 4.2105263157894735
-2.2619670908555967 4.228070175438596
-2.2631578947368425 4.229981790734501
-2.272706267682344 4.245614035087719
-2.2834732843504773 4.263157894736842
-2.294286446465048 4.280701754385965
-2.298245614035088 4.287081420733129
-2.305041192447207 4.298245614035087
-2.3157813695361833 4.315789473684211
-2.326566951566951 4.333333333333333
-2.333333333333334 4.344276797155969
-2.3373372596553166 4.3508771929824555
-2.3480512781684473 4.368421052631579
-2.3588099851619093 4.385964912280701
-2.3684210526315788 4.401565656544189
-2.369595834069981 4.4035087719298245
-2.380284350582338 4.421052631578947
-2.3910168619836814 4.43859649122807
-2.4017933565192893 4.456140350877193
-2.4035087719298245 4.458912471382499
-2.4124818653624684 4.473684210526316
-2.423188836183151 4.491228070175438
-2.4339391190244632 4.508771929824561
-2.43859649122807 4.516325300214082
-2.444645042839657 4.526315789473684
-2.455327104763195 4.5438596491228065
-2.4660518282886708 4.56140350877193
-2.473684210526316 4.573825446761078
-2.4767750483542508 4.578947368421052
-2.487432810783724 4.5964912280701755
-2.498132604132119 4.614035087719298
-2.5087719298245617 4.631410928946237
-2.5088729953039164 4.631578947368421
-2.5195070463545304 4.649122807017544
-2.530182516476376 4.666666666666666
-2.540899396587599 4.684210526315789
-2.5438596491228074 4.689024831425113
-2.551550855432044 4.701754385964912
-2.562202588084851 4.719298245614035
-2.572895137386846 4.7368421052631575
-2.578947368421053 4.746718628747228
-2.5835652364347257 4.754385964912281
-2.594193797125299 4.771929824561403
-2.6048625982836504 4.789473684210526
-2.614035087719299 4.80449243765648
-2.615551144690599 4.807017543859649
-2.626157079567606 4.824561403508771
-2.636802695143656 4.842105263157895
-2.6474879838987757 4.859649122807017
-2.649122807017545 4.862315205554396
-2.65809333142904 4.87719298245614
-2.6687163047687124 4.894736842105263
-2.679378407641911 4.912280701754385
-2.6842105263157894 4.920187112619985
-2.6900034108781066 4.9298245614035086
-2.7006042669536505 4.947368421052631
-2.711243723936675 4.964912280701754
-2.719298245614035 4.9781342461272615
-2.721888140207265 4.982456140350877
-2.732467386414755 5.0
-2.743084719299294 5.017543859649122
-2.753740132591224 5.035087719298246
-2.754385964912281 5.036143821736658
-2.764306434599156 5.052631578947368
-2.7749021477671807 5.07017543859649
-2.7855354412511706 5.087719298245613
-2.7894736842105265 5.094180065005486
-2.7961221513836136 5.105263157894736
-2.8066967325562766 5.12280701754386
-2.8173084071812067 5.140350877192982
-2.8245614035087723 5.152287213584433
-2.8279152466704685 5.157894736842105
-2.8384691676180758 5.175438596491228
-2.849059707856004 5.192982456140351
-2.859649122807018 5.210463804030771
-2.859686401887942 5.2105263157894735
-2.8702201191033456 5.228070175438596
-2.8807899936506844 5.245614035087719
-2.8913960205391525 5.2631578947368425
-2.8947368421052637 5.268652746648853
-2.901950226738978 5.280701754385965
-2.9124998891814493 5.298245614035087
-2.9230852539914745 5.315789473684211
-2.9298245614035086 5.326908043275039
-2.933660105123921 5.333333333333333
-2.9441899945674743 5.3508771929824555
-2.954755147673104 5.368421052631579
-2.9649122807017543 5.385228980701349
-2.965350344949683 5.385964912280701
-2.9758608866194005 5.4035087719298245
-2.9864062640896925 5.421052631578947
-2.9969864731404727 5.43859649122807
-3.0 5.443565578753597
-3.0075131199593486 5.456140350877193
-3.0180391441483847 5.473684210526315
-3.0285995827049357 5.491228070175438
-3.0350877192982457 5.501958394986509
-3.0391472280770255 5.508771929824561
-3.0496543081842535 5.526315789473684
-3.060195395491979 5.5438596491228065
-3.0701754385964914 5.560413389238702
-3.07076372432611 5.56140350877193
-3.0812522569287712 5.578947368421052
-3.0917743992473823 5.5964912280701755
-3.1023301476940457 5.614035087719298
-3.105263157894737 5.618883384700703
-3.1128334724241027 5.63157894736842
-3.1233370635512405 5.649122807017544
-3.1338738728292417 5.666666666666666
-3.140350877192983 5.677404162681956
-3.144398418886723 5.684210526315789
-3.1548838406557707 5.701754385964912
-3.16540210159573 5.719298245614035
-3.175438596491228 5.73598395332926
-3.175947543523593 5.7368421052631575
-3.186415166277169 5.754385964912281
-3.1969152579054994 5.771929824561403
-3.207447815342552 5.7894736842105265
-3.210526315789474 5.794574768100099
-3.2179314603444555 5.807017543859649
-3.228413750348457 5.824561403508771
-3.238928144391531 5.842105263157895
-3.245614035087719 5.853214880859634
-3.249433127707987 5.859649122807017
-3.2598979728784867 5.87719298245614
-3.270394568410273 5.894736842105263
-3.280701754385965 5.911911103772683
-3.2809205588101618 5.912280701754385
-3.2913683054629734 5.9298245614035086
-3.3018474566193303 5.947368421052631
-3.3123580096465615 5.964912280701755
-3.3157894736842106 5.9706115981345285
-3.322825114698048 5.982456140350877
-3.333287165281625 6.0
-3.343780279556751 6.017543859649122
-3.3508771929824563 6.029363232475213
-3.354268754391631 6.035087719298245
-3.364714038265954 6.052631578947368
-3.3751900549583658 6.070175438596491
-3.385696802093691 6.087719298245614
-3.385964912280702 6.0881644251840275
-3.396128407581342 6.105263157894736
-3.4065876580599683 6.12280701754386
-3.4170773152813307 6.140350877192982
-3.421052631578948 6.14696858028354
-3.4275305938839775 6.157894736842105
-3.437973400085712 6.175438596491228
-3.4484462961666944 6.192982456140351
-3.456140350877193 6.2058246378673205
-3.4589209069583737 6.2105263157894735
-3.469347581739477 6.228070175438596
-3.4798040361562927 6.245614035087719
-3.490290268154045 6.263157894736842
-3.491228070175439 6.264718448755201
-3.50071049364566 6.280701754385965
-3.5111508169215977 6.298245614035087
-3.521620614035088 6.315789473684211
-3.5263157894736845 6.3236228956749105
-3.5320624167679924 6.333333333333333
-3.542486910802159 6.3508771929824555
-3.552940581139454 6.368421052631579
-3.56140350877193 6.3825769089235145
-3.5634036228076473 6.385964912280701
-3.5738125811888475 6.4035087719298245
-3.584250424357261 6.421052631578947
-3.5947171505280093 6.43859649122807
-3.5964912280701755 6.441555238957065
-3.6051280828883803 6.4561403508771935
-3.615550390302063 6.473684210526315
-3.626001295112179 6.491228070175438
-3.6315789473684212 6.500553896101522
-3.6364336624701563 6.508771929824561
-3.646840717643986 6.526315789473684
-3.65727609026519 6.5438596491228065
-3.666666666666667 6.5595999562599046
-3.6677295585964313 6.56140350877193
-3.6781216374269006 6.578947368421052
-3.6885417592444467 6.596491228070175
-3.698989922492645 6.614035087719298
-3.7017543859649127 6.618655544631629
-3.709393373370533 6.63157894736842
-3.719798518258441 6.649122807017544
-3.7302314355070063 6.666666666666666
-3.7368421052631575 6.67774284456492
-3.7406561421583246 6.684210526315789
-3.7510465767426178 6.701754385964912
-3.7614645197867334 6.719298245614036
-3.77190996987211 6.7368421052631575
-3.7719298245614037 6.736875278786905
-3.7822861376223944 6.75438596491228
-3.792689371112166 6.771929824561402
-3.8031198528189547 6.789473684210526
-3.8070175438596494 6.796001859518477
-3.8135173975640253 6.807017543859649
-3.823906179251261 6.824561403508771
-3.834321955205586 6.842105263157895
-3.8421052631578947 6.855172693335625
-3.8447405472139615 6.859649122807017
-3.8551151281884364 6.87719298245614
-3.865516454216735 6.894736842105263
-3.8759445240543284 6.912280701754385
-3.8771929824561404 6.914371024834971
-3.8863163963430454 6.9298245614035086
-3.896703521703521 6.947368421052631
-3.9071171463124266 6.964912280701753
-3.912280701754386 6.973578224088238
-3.917510156778042 6.982456140350877
-3.9278833243823845 7.0



==> contour_data_Airy2.txt <==
3.9278833243823845 -7.0
3.9175101567780426 -6.982456140350878
3.9122807017543852 -6.973578224088236
3.9071171463124266 -6.964912280701754
3.8967035217035217 -6.947368421052632
3.8863163963430445 -6.9298245614035086
3.8771929824561404 -6.914371024834971
3.875944524054329 -6.912280701754386
3.8655164542167353 -6.894736842105263
3.8551151281884364 -6.87719298245614
3.844740547213962 -6.859649122807017
3.842105263157894 -6.855172693335623
3.8343219552055863 -6.842105263157895
3.823906179251262 -6.824561403508772
3.8135173975640257 -6.807017543859649
3.807017543859649 -6.796001859518476
3.803119852818955 -6.7894736842105265
3.792689371112166 -6.771929824561403
3.7822861376223953 -6.754385964912281
3.7719298245614024 -6.736875278786902
3.7719099698721097 -6.7368421052631575
3.7614645197867334 -6.719298245614034
3.7510465767426187 -6.701754385964913
3.7406561421583246 -6.684210526315789
3.7368421052631575 -6.677742844564919
3.730231435507007 -6.666666666666667
3.7197985182584414 -6.649122807017544
3.7093933733705335 -6.631578947368421
3.701754385964911 -6.6186555446316255
3.6989899224926446 -6.614035087719298
3.6885417592444467 -6.5964912280701755
3.678121637426901 -6.578947368421053
3.6677295585964313 -6.56140350877193
3.666666666666666 -6.559599956259902
3.6572760902651904 -6.543859649122807
3.6468407176439857 -6.526315789473684
3.636433662470157 -6.508771929824562
3.6315789473684212 -6.500553896101523
3.6260012951121787 -6.491228070175438
3.6155503903020634 -6.473684210526316
3.6051280828883807 -6.4561403508771935
3.5964912280701746 -6.441555238957063
3.5947171505280093 -6.43859649122807
3.5842504243572604 -6.421052631578947
3.5738125811888484 -6.4035087719298245
3.5634036228076473 -6.385964912280702
3.5614035087719293 -6.382576908923514
3.5529405811394534 -6.368421052631579
3.5424869108021593 -6.350877192982457
3.5320624167679924 -6.333333333333333
3.526315789473683 -6.323622895674907
3.521620614035088 -6.315789473684211
3.511150816921598 -6.298245614035087
3.5007104936456597 -6.280701754385965
3.4912280701754383 -6.264718448755202
3.490290268154045 -6.2631578947368425
3.4798040361562927 -6.245614035087719
3.469347581739477 -6.228070175438598
3.4589209069583737 -6.2105263157894735
3.4561403508771917 -6.205824637867318
3.448446296166695 -6.192982456140351
3.437973400085712 -6.175438596491228
3.4275305938839766 -6.157894736842105
3.421052631578947 -6.14696858028354
3.4170773152813307 -6.140350877192983
3.406587658059968 -6.12280701754386
3.3961284075813425 -6.105263157894738
3.385964912280702 -6.0881644251840275
3.3856968020936904 -6.087719298245614
3.3751900549583658 -6.0701754385964914
3.364714038265954 -6.052631578947368
3.3542687543916316 -6.035087719298246
3.3508771929824555 -6.029363232475212
3.343780279556751 -6.017543859649123
3.333287165281625 -6.0
3.3228251146980483 -5.982456140350877
3.3157894736842106 -5.9706115981345285
3.3123580096465615 -5.964912280701754
3.3018474566193303 -5.947368421052632
3.291368305462974 -5.9298245614035086
3.2809205588101618 -5.912280701754386
3.280701754385964 -5.911911103772682
3.270394568410273 -5.894736842105264
3.2598979728784867 -5.87719298245614
3.2494331277079866 -5.859649122807017
3.245614035087719 -5.853214880859633
3.238928144391531 -5.842105263157895
3.2284137503484573 -5.824561403508772
3.2179314603444555 -5.807017543859649
3.2105263157894726 -5.794574768100097
3.2074478153425523 -5.7894736842105265
3.1969152579054994 -5.771929824561404
3.186415166277169 -5.754385964912281
3.175947543523593 -5.7368421052631575
3.1754385964912277 -5.735983953329259
3.16540210159573 -5.719298245614035
3.1548838406557707 -5.701754385964913
3.1443984188867233 -5.684210526315789
3.140350877192981 -5.6774041626819525
3.133873872829242 -5.666666666666667
3.123337063551241 -5.649122807017544
3.1128334724241036 -5.631578947368421
3.1052631578947363 -5.618883384700702
3.1023301476940457 -5.614035087719298
3.0917743992473823 -5.5964912280701755
3.0812522569287717 -5.578947368421053
3.07076372432611 -5.56140350877193
3.0701754385964914 -5.560413389238702
3.0601953954919794 -5.543859649122807
3.0496543081842535 -5.526315789473683
3.039147228077026 -5.508771929824562
3.035087719298245 -5.501958394986508
3.0285995827049357 -5.491228070175438
3.0180391441483856 -5.473684210526316
3.007513119959349 -5.4561403508771935
3.0 -5.443565578753597
2.996986473140473 -5.43859649122807
2.986406264089693 -5.421052631578947
2.975860886619401 -5.403508771929825
2.9653503449496834 -5.385964912280702
2.9649122807017534 -5.385228980701348
2.9547551476731044 -5.368421052631579
2.944189994567475 -5.350877192982456
2.9336601051239213 -5.333333333333334
2.9298245614035086 -5.326908043275038
2.9230852539914736 -5.315789473684211
2.9124998891814493 -5.298245614035087
2.901950226738978 -5.280701754385965
2.894736842105262 -5.268652746648851
2.891396020539153 -5.2631578947368425
2.8807899936506844 -5.245614035087719
2.8702201191033456 -5.228070175438597
2.859686401887943 -5.210526315789474
2.859649122807017 -5.21046380403077
2.8490597078560045 -5.192982456140351
2.8384691676180758 -5.175438596491228
2.8279152466704685 -5.157894736842105
2.8245614035087705 -5.152287213584431
2.8173084071812067 -5.140350877192983
2.8066967325562766 -5.12280701754386
2.796122151383614 -5.105263157894737
2.7894736842105257 -5.094180065005483
2.785535441251171 -5.087719298245613
2.7749021477671816 -5.0701754385964914
2.764306434599156 -5.052631578947368
2.754385964912281 -5.036143821736658
2.753740132591224 -5.035087719298246
2.7430847192992944 -5.017543859649123
2.7324673864147546 -5.0
2.721888140207265 -4.982456140350877
2.719298245614034 -4.97813424612726
2.7112437239366756 -4.964912280701754
2.7006042669536514 -4.947368421052632
2.6900034108781066 -4.9298245614035086
2.6842105263157894 -4.920187112619985
2.6793784076419116 -4.912280701754385
2.6687163047687132 -4.894736842105264
2.6580933314290394 -4.87719298245614
2.6491228070175428 -4.862315205554393
2.647487983898776 -4.859649122807017
2.6368026951436563 -4.842105263157895
2.626157079567606 -4.824561403508772
2.6155511446905995 -4.807017543859649
2.6140350877192975 -4.804492437656478
2.604862598283651 -4.7894736842105265
2.594193797125299 -4.771929824561404
2.5835652364347252 -4.754385964912281
2.5789473684210513 -4.746718628747225
2.572895137386846 -4.7368421052631575
2.562202588084851 -4.719298245614035
2.5515508554320445 -4.701754385964913
2.5438596491228065 -4.689024831425111
2.540899396587599 -4.684210526315789
2.5301825164763763 -4.666666666666667
2.519507046354531 -4.6491228070175445
2.508872995303917 -4.631578947368421
2.5087719298245617 -4.631410928946237
2.4981326041321195 -4.614035087719298
2.487432810783724 -4.5964912280701755
2.4767750483542517 -4.578947368421053
2.473684210526315 -4.573825446761076
2.4660518282886703 -4.56140350877193
2.455327104763195 -4.543859649122807
2.444645042839658 -4.526315789473685
2.43859649122807 -4.516325300214081
2.433939119024464 -4.508771929824562
2.423188836183151 -4.491228070175438
2.4124818653624684 -4.473684210526316
2.4035087719298236 -4.458912471382498
2.4017933565192897 -4.4561403508771935
2.3910168619836814 -4.43859649122807
2.380284350582338 -4.421052631578947
2.369595834069981 -4.4035087719298245
2.3684210526315788 -4.40156565654419
2.35880998516191 -4.385964912280702
2.3480512781684473 -4.368421052631579
2.3373372596553175 -4.350877192982456
2.333333333333332 -4.344276797155965
2.326566951566952 -4.333333333333334
2.3157813695361837 -4.315789473684211
2.305041192447207 -4.298245614035087
2.2982456140350873 -4.287081420733128
2.2942864464650485 -4.280701754385965
2.2834732843504777 -4.2631578947368425
2.272706267682344 -4.245614035087719
2.2631578947368425 -4.229981790734501
2.261967090855597 -4.228070175438597
2.2511256167763163 -4.210526315789474
2.2403310539467567 -4.192982456140351
2.229583417796943 -4.175438596491228
2.228070175438596 -4.172948642931088
2.2187368914550794 -4.157894736842105
2.207914049090083 -4.140350877192983
2.1971389269074972 -4.12280701754386
2.192982456140351 -4.115991646876006
2.1863055591833183 -4.105263157894737
2.175453675838959 -4.087719298245615
2.164650334354611 -4.0701754385964914
2.1578947368421044 -4.059137601963314
2.1538299922683013 -4.052631578947368
2.142948277083776 -4.035087719298246
2.1321159551705766 -4.017543859649123
2.1228070175438596 -4.002389114959161
2.1213084795321637 -4.0
2.110396110810556 -3.9824561403508776
2.0995340181821316 -3.964912280701755
2.088722222222222 -3.947368421052632
2.087719298245613 -3.945726791845988
2.077795344646928 -3.929824561403509
2.0669026604920244 -3.9122807017543866
2.056061190539335 -3.8947368421052637
2.052631578947368 -3.8891434432115997
2.045144049988184 -3.8771929824561404
2.0342199215384333 -3.8596491228070176
2.023347960122318 -3.8421052631578947
2.0175438596491215 -3.8326741644901636
2.0124401956659446 -3.8245614035087723
2.0014837366950675 -3.8070175438596494
1.9905804350056429 -3.7894736842105265
1.9824561403508767 -3.776321988751338
1.9796816411182998 -3.7719298245614037
1.9686919303710992 -3.754385964912281
1.957756406862226 -3.7368421052631584
1.9473684210526319 -3.7200900605483453
1.9468661290160791 -3.719298245614035
1.93584220856608 -3.7017543859649127
1.9248735475051264 -3.6842105263157903
1.9139601759218985 -3.666666666666667
1.9122807017543855 -3.663942041939618
1.9029321508305428 -3.649122807017544
1.8919294007966778 -3.6315789473684212
1.880983059650805 -3.614035087719298
1.8771929824561404 -3.6079098068427364
1.869959201578113 -3.5964912280701755
1.8589213739120276 -3.578947368421053
1.8479411225961238 -3.56140350877193
1.8421052631578938 -3.552008442368561
1.8369206606895507 -3.5438596491228074
1.8258467278989667 -3.5263157894736845
1.8148315901934324 -3.5087719298245617
1.807017543859649 -3.4962416642039393
1.8038136733432097 -3.491228070175439
1.7927025674703694 -3.473684210526316
1.7816515302056943 -3.4561403508771935
1.7719298245614024 -3.440613336698614
1.7706352189998809 -3.43859649122807
1.7594858299595142 -3.421052631578948
1.7483978416832462 -3.4035087719298254
1.7373712995788264 -3.385964912280702
1.7368421052631575 -3.3851140159650845
1.7261932733619765 -3.3684210526315788
1.7150672430265392 -3.3508771929824563
1.7040040577634563 -3.3333333333333335
1.701754385964911 -3.3297303496423276
1.692821463380674 -3.3157894736842106
1.6816562590726225 -3.2982456140350878
1.670555366617673 -3.280701754385965
1.666666666666666 -3.2744987236695957
1.659366759383015 -3.2631578947368425
1.648161207119774 -3.24561403508772
1.6370215065106495 -3.2280701754385968
1.6315789473684212 -3.2194238025294553
1.6258252991709496 -3.210526315789474
1.6145781817978615 -3.192982456140351
1.6033985345700708 -3.175438596491228
1.5964912280701746 -3.1645104590584463
1.5921929824561405 -3.1578947368421053
1.5809030386850638 -3.140350877192983
1.5696822685093927 -3.12280701754386
1.5614035087719298 -3.109763788086486
1.5584654529235262 -3.105263157894737
1.54713137656469 -3.0877192982456143
1.535868269157743 -3.0701754385964914
1.5263157894736832 -3.055189121418925
1.524638078757439 -3.0526315789473686
1.513258518209311 -3.0350877192982457
1.5019518215947294 -3.0175438596491224
1.4912280701754383 -3.0007920443544833
1.4907059314954052 -3.0
1.4792794895736074 -2.9824561403508776
1.4679279147902629 -2.9649122807017543
1.456651300871226 -2.947368421052632
1.4561403508771915 -2.9465635999588757
1.4451889972728909 -2.9298245614035086
1.433791219649673 -2.912280701754386
1.4224705333177736 -2.8947368421052637
1.421052631578947 -2.892512628792324
1.4109814042219369 -2.8771929824561404
1.3995360653679192 -2.859649122807018
1.3881700779727095 -2.8421052631578947
1.385964912280702 -2.83866042549772
1.3766507033097424 -2.8245614035087723
1.365156414005098 -2.807017543859649
1.3537438783218325 -2.789473684210526
1.3508771929824555 -2.785014089590207
1.3421904889917446 -2.771929824561404
1.3306458332108069 -2.754385964912281
1.3191854890262096 -2.7368421052631584
1.3157894736842106 -2.731581125116194
1.3075939266940966 -2.719298245614035
1.2959974670500989 -2.7017543859649127
1.2844880484199368 -2.6842105263157894
1.280701754385964 -2.6783694788236616
1.2728537199480183 -2.666666666666667
1.2612040049227808 -2.6491228070175445
1.2496442495126707 -2.6315789473684212
1.2456140350877192 -2.62538758408313
1.2379620752103977 -2.614035087719299
1.22625764862607 -2.5964912280701755
1.2146463096516804 -2.578947368421053
1.2105263157894726 -2.572644411782732
1.2029106643859175 -2.56140350877193
1.1911500776959305 -2.5438596491228074
1.179485939112487 -2.526315789473684
1.1754385964912277 -2.5201495297510426
1.1676905851547001 -2.5087719298245617
1.1558724132853122 -2.4912280701754392
1.1441543090479263 -2.473684210526316
1.140350877192983 -2.467913172697771
1.1322923193400172 -2.4561403508771935
1.1204151810130842 -2.43859649122807
1.108642019450801 -2.421052631578948
1.1052631578947363 -2.4159463252455957
1.0967056897404015 -2.4035087719298245
1.0847682734667157 -2.385964912280702
1.0729390681003583 -2.3684210526315788
1.0701754385964914 -2.364260821412964
1.060919816124058 -2.3508771929824563
1.048920913394598 -2.333333333333334
1.037034821903243 -2.3157894736842106
1.0350877192982448 -2.3128694649806567
1.0249230714761814 -2.298245614035088
1.012861619122962 -2.280701754385965
1.000917992656059 -2.2631578947368425
1.0 -2.2617861766555656
0.9887030401524644 -2.245614035087719
0.9765781744387216 -2.2280701754385968
0.9649122807017543 -2.2110132277756236
0.9645641882483993 -2.2105263157894743
0.9522464803985273 -2.192982456140351
0.9400576061819227 -2.1754385964912286
0.9298245614035086 -2.160533662038212
0.92792781672756 -2.1578947368421053
0.9155392948533589 -2.140350877192983
0.9032861742191884 -2.1228070175438596
0.8947368421052628 -2.1103986370138945
0.8910263157894739 -2.105263157894737
0.8785665143250286 -2.0877192982456148
0.8662493805134306 -2.0701754385964914
0.8596491228070171 -2.0606266575753205
0.8538433423301847 -2.052631578947369
0.8413123025475566 -2.0350877192982457
0.8289320069497418 -2.0175438596491233
0.8245614035087714 -2.011238402230256
0.8163615560640732 -2.0
0.8037599931597624 -1.9824561403508776
0.7913181958519486 -1.9649122807017543
0.7894736842105256 -1.9622572146314554
0.7785626535626538 -1.9473684210526319
0.7658921753419365 -1.9298245614035094
0.7543859649122799 -1.9136645599101967
0.7533442423592112 -1.9122807017543861
0.740427457532721 -1.8947368421052637
0.7276908522604538 -1.8771929824561404
0.7192982456140342 -1.8654292851221457
0.7149274522784952 -1.859649122807018
0.7019360902255638 -1.8421052631578947
0.6891377080521819 -1.8245614035087723
0.6842105263157894 -1.8176627410226358
0.6761296231551452 -1.807017543859649
0.6630682744011733 -1.7894736842105265
0.6502145366891264 -1.7719298245614041
0.6491228070175437 -1.7704012569881562
0.6369282001299545 -1.7543859649122808
0.6238038277511965 -1.7368421052631584
0.6140350877192979 -1.7235239836920957
0.6107197264870861 -1.719298245614035
0.597300685512042 -1.7017543859649127
0.5841234520123837 -1.6842105263157894
0.5789473684210522 -1.677145047745173
0.5707054093567252 -1.666666666666667
0.5572255661316416 -1.6491228070175445
0.5440099745331071 -1.6315789473684212
0.5438596491228065 -1.631373087216084
0.53020806848038 -1.6140350877192988
0.5166838035259087 -1.5964912280701755
0.5087719298245608 -1.5859557845104586
0.5030701754385968 -1.578947368421053
0.48920639614016304 -1.5614035087719298
0.4756612174375335 -1.5438596491228074
0.47368421052631504 -1.541210979419549
0.46157336311601344 -1.526315789473685
0.4476848800594212 -1.5087719298245617
0.4385964912280702 -1.4969444174992725
0.43378196307762923 -1.4912280701754392
0.419512322472849 -1.473684210526316
0.4056386364170135 -1.4561403508771935
0.4035087719298245 -1.4533383541407177
0.3911353587220083 -1.4385964912280702
0.3768828637249693 -1.421052631578948
0.36842105263157876 -1.410244641588441
0.36254751461988294 -1.4035087719298245
0.347869938559479 -1.385964912280702
0.33370445344129596 -1.3684210526315796
0.33333333333333304 -1.3679378582776316
0.3185847615672177 -1.3508771929824563
0.3040123456790127 -1.333333333333334
0.2982456140350873 -1.3260366887621395
0.2890131578947368 -1.3157894736842106
0.27397957167694037 -1.2982456140350882
0.2631578947368416 -1.284956557339762
0.2591438642267769 -1.280701754385965
0.2435776942355892 -1.2631578947368425
0.22884382317295568 -1.2456140350877192
0.22807017543859587 -1.2446232609653827
0.21277499303815106 -1.2280701754385968
0.19759089753368975 -1.2105263157894743
0.19298245614035014 -1.2047550183752795
0.18153594771241827 -1.192982456140351
0.1658331151261238 -1.1754385964912286
0.15789473684210442 -1.165700335672871
0.1498205741626791 -1.1578947368421053
0.13349640125955908 -1.140350877192983
0.12280701754385959 -1.1274591581388729
0.11758345516569163 -1.1228070175438596
0.10045948203842932 -1.1052631578947372
0.08771929824561386 -1.0900313514413345
0.08477174118090945 -1.0877192982456148
0.06644856677212133 -1.0701754385964914
0.05263157894736814 -1.053416474076659
0.051315789473683475 -1.052631578947369
0.030305282981464118 -1.0350877192982457
0.017543859649122417 -1.0176117275781353
-0.017543859649123306 -1.0176117275781353
-0.03030528298146445 -1.0350877192982457
-0.05131578947368436 -1.052631578947369
-0.05263157894736903 -1.0534164740766592
-0.06644856677212119 -1.0701754385964914
-0.08477174118090962 -1.0877192982456148
-0.08771929824561475 -1.090031351441335
-0.10045948203842958 -1.1052631578947372
-0.11758345516569163 -1.1228070175438596
-0.12280701754385959 -1.1274591581388729
-0.13349640125955914 -1.140350877192983
-0.14982057416267902 -1.1578947368421053
-0.1578947368421053 -1.165700335672872
-0.16583311512612398 -1.1754385964912286
-0.18153594771241816 -1.192982456140351
-0.19298245614035103 -1.2047550183752807
-0.19759089753368975 -1.2105263157894743
-0.21277499303815098 -1.2280701754385968
-0.22807017543859676 -1.2446232609653838
-0.22884382317295549 -1.2456140350877192
-0.24357769423558912 -1.2631578947368425
-0.25914386422677677 -1.280701754385965
-0.2631578947368425 -1.2849565573397632
-0.27397957167694037 -1.2982456140350882
-0.28901315789473686 -1.3157894736842106
-0.2982456140350882 -1.3260366887621404
-0.30401234567901275 -1.333333333333334
-0.3185847615672177 -1.3508771929824563
-0.3333333333333339 -1.3679378582776325
-0.3337044534412962 -1.3684210526315799
-0.347869938559479 -1.385964912280702
-0.3625475146198829 -1.4035087719298245
-0.36842105263157965 -1.410244641588442
-0.3768828637249694 -1.4210526315789478
-0.3911353587220082 -1.4385964912280702
-0.40350877192982537 -1.4533383541407188
-0.4056386364170136 -1.4561403508771935
-0.41951232247284886 -1.473684210526316
-0.43378196307762923 -1.4912280701754392
-0.4385964912280702 -1.4969444174992725
-0.4476848800594212 -1.5087719298245617
-0.46157336311601344 -1.526315789473685
-0.47368421052631593 -1.5412109794195503
-0.47566121743753353 -1.5438596491228074
-0.48920639614016304 -1.5614035087719298
-0.5030701754385968 -1.578947368421053
-0.5087719298245617 -1.5859557845104595
-0.5166838035259088 -1.5964912280701757
-0.53020806848038 -1.6140350877192988
-0.5438596491228074 -1.6313730872160852
-0.544009974533107 -1.6315789473684212
-0.5572255661316416 -1.6491228070175445
-0.5707054093567252 -1.666666666666667
-0.5789473684210531 -1.6771450477451744
-0.5841234520123837 -1.6842105263157894
-0.597300685512042 -1.7017543859649127
-0.6107197264870861 -1.719298245614035
-0.6140350877192988 -1.7235239836920968
-0.6238038277511964 -1.7368421052631584
-0.6369282001299545 -1.7543859649122808
-0.6491228070175445 -1.7704012569881575
-0.6502145366891263 -1.7719298245614041
-0.6630682744011733 -1.7894736842105268
-0.6761296231551452 -1.807017543859649
-0.6842105263157894 -1.8176627410226358
-0.689137708052182 -1.8245614035087723
-0.7019360902255638 -1.8421052631578947
-0.7149274522784952 -1.859649122807018
-0.7192982456140351 -1.8654292851221468
-0.7276908522604539 -1.8771929824561404
-0.740427457532721 -1.8947368421052637
-0.7533442423592112 -1.9122807017543861
-0.7543859649122808 -1.9136645599101978
-0.7658921753419365 -1.9298245614035094
-0.7785626535626536 -1.9473684210526319
-0.7894736842105265 -1.9622572146314567
-0.7913181958519486 -1.9649122807017545
-0.8037599931597625 -1.9824561403508776
-0.8163615560640731 -2.0
-0.8245614035087723 -2.011238402230257
-0.8289320069497417 -2.0175438596491233
-0.8413123025475567 -2.0350877192982457
-0.8538433423301848 -2.052631578947369
-0.859649122807018 -2.060626657575322
-0.8662493805134306 -2.0701754385964914
-0.8785665143250286 -2.0877192982456148
-0.8910263157894738 -2.105263157894737
-0.8947368421052637 -2.110398637013896
-0.9032861742191884 -2.1228070175438596
-0.9155392948533589 -2.140350877192983
-0.9279278167275601 -2.1578947368421053
-0.9298245614035094 -2.1605336620382127
-0.9400576061819227 -2.1754385964912286
-0.9522464803985273 -2.192982456140351
-0.9645641882483992 -2.2105263157894743
-0.9649122807017552 -2.2110132277756245
-0.9765781744387216 -2.2280701754385968
-0.9887030401524644 -2.245614035087719
-1.0 -2.2617861766555656
-1.000917992656059 -2.2631578947368425
-1.0128616191229622 -2.280701754385965
-1.0249230714761814 -2.298245614035088
-1.0350877192982457 -2.312869464980658
-1.0370348219032428 -2.3157894736842106
-1.048920913394598 -2.333333333333334
-1.0609198161240583 -2.3508771929824563
-1.0701754385964914 -2.364260821412964
-1.0729390681003583 -2.3684210526315788
-1.0847682734667157 -2.385964912280702
-1.0967056897404017 -2.4035087719298245
-1.1052631578947372 -2.4159463252455966
-1.1086420194508013 -2.4210526315789482
-1.1204151810130842 -2.43859649122807
-1.1322923193400172 -2.4561403508771935
-1.140350877192983 -2.467913172697771
-1.1441543090479263 -2.473684210526316
-1.1558724132853122 -2.4912280701754392
-1.1676905851547001 -2.5087719298245617
-1.1754385964912286 -2.520149529751044
-1.179485939112487 -2.526315789473684
-1.1911500776959305 -2.5438596491228074
-1.2029106643859178 -2.56140350877193
-1.2105263157894743 -2.572644411782735
-1.2146463096516804 -2.5789473684210535
-1.2262576486260697 -2.5964912280701755
-1.2379620752103977 -2.614035087719299
-1.2456140350877192 -2.62538758408313
-1.249644249512671 -2.6315789473684212
-1.2612040049227808 -2.6491228070175445
-1.2728537199480183 -2.666666666666667
-1.280701754385965 -2.6783694788236634
-1.284488048419937 -2.6842105263157894
-1.2959974670500989 -2.7017543859649127
-1.3075939266940966 -2.719298245614035
-1.3157894736842106 -2.731581125116194
-1.3191854890262096 -2.7368421052631584
-1.3306458332108067 -2.754385964912281
-1.3421904889917449 -2.771929824561404
-1.3508771929824563 -2.7850140895902085
-1.3537438783218325 -2.7894736842105265
-1.365156414005098 -2.807017543859649
-1.3766507033097424 -2.8245614035087723
-1.385964912280702 -2.83866042549772
-1.3881700779727093 -2.8421052631578942
-1.399536065367919 -2.859649122807018
-1.410981404221937 -2.8771929824561404
-1.4210526315789476 -2.892512628792325
-1.4224705333177736 -2.8947368421052637
-1.433791219649673 -2.912280701754386
-1.4451889972728909 -2.9298245614035086
-1.4561403508771933 -2.9465635999588784
-1.4566513008712259 -2.9473684210526314
-1.4679279147902629 -2.9649122807017543
-1.4792794895736074 -2.9824561403508776
-1.490705931495405 -3.0
-1.4912280701754392 -3.000792044354485
-1.5019518215947294 -3.017543859649123
-1.513258518209311 -3.0350877192982457
-1.524638078757439 -3.0526315789473686
-1.526315789473685 -3.0551891214189277
-1.535868269157743 -3.0701754385964914
-1.54713137656469 -3.0877192982456143
-1.5584654529235262 -3.105263157894737
-1.5614035087719298 -3.109763788086486
-1.5696822685093927 -3.1228070175438605
-1.5809030386850638 -3.140350877192983
-1.5921929824561405 -3.1578947368421053
-1.5964912280701755 -3.164510459058447
-1.6033985345700708 -3.175438596491228
-1.6145781817978615 -3.192982456140351
-1.6258252991709496 -3.2105263157894743
-1.6315789473684212 -3.2194238025294553
-1.6370215065106495 -3.2280701754385968
-1.6481612071197738 -3.2456140350877196
-1.659366759383015 -3.2631578947368425
-1.666666666666667 -3.2744987236695966
-1.6705553666176731 -3.2807017543859653
-1.6816562590726227 -3.2982456140350878
-1.6928214633806737 -3.3157894736842106
-1.701754385964913 -3.3297303496423307
-1.7040040577634563 -3.3333333333333335
-1.7150672430265392 -3.3508771929824563
-1.7261932733619765 -3.368421052631579
-1.7368421052631584 -3.3851140159650863
-1.7373712995788262 -3.3859649122807025
-1.748397841683246 -3.403508771929825
-1.7594858299595144 -3.421052631578948
-1.7706352189998806 -3.43859649122807
-1.7719298245614041 -3.440613336698617
-1.7816515302056941 -3.4561403508771935
-1.7927025674703694 -3.473684210526316
-1.8038136733432097 -3.491228070175439
-1.807017543859649 -3.4962416642039393
-1.8148315901934324 -3.5087719298245617
-1.8258467278989667 -3.5263157894736845
-1.836920660689551 -3.5438596491228074
-1.8421052631578947 -3.552008442368562
-1.8479411225961238 -3.56140350877193
-1.8589213739120276 -3.5789473684210527
-1.869959201578113 -3.5964912280701755
-1.8771929824561404 -3.6079098068427364
-1.8809830596508048 -3.6140350877192984
-1.8919294007966778 -3.6315789473684212
-1.9029321508305428 -3.649122807017544
-1.9122807017543861 -3.6639420419396194
-1.9139601759218985 -3.666666666666667
-1.9248735475051264 -3.68421052631579
-1.93584220856608 -3.7017543859649127
-1.9468661290160791 -3.719298245614035
-1.9473684210526319 -3.7200900605483453
-1.957756406862226 -3.736842105263158
-1.9686919303710992 -3.754385964912281
-1.9796816411182998 -3.7719298245614037
-1.9824561403508776 -3.776321988751339
-1.9905804350056426 -3.789473684210526
-2.0014837366950675 -3.8070175438596494
-2.012440195665945 -3.8245614035087723
-2.0175438596491233 -3.8326741644901667
-2.023347960122318 -3.8421052631578947
-2.0342199215384333 -3.859649122807018
-2.045144049988184 -3.8771929824561404
-2.052631578947369 -3.8891434432116014
-2.056061190539335 -3.8947368421052633
-2.0669026604920244 -3.912280701754386
-2.077795344646928 -3.9298245614035094
-2.0877192982456148 -3.945726791845991
-2.088722222222222 -3.9473684210526314
-2.0995340181821316 -3.9649122807017547
-2.1103961108105556 -3.9824561403508776
-2.1213084795321637 -4.0
-2.1228070175438596 -4.002389114959161
-2.1321159551705766 -4.017543859649123
-2.142948277083776 -4.035087719298246
-2.153829992268301 -4.052631578947368
-2.1578947368421053 -4.059137601963315
-2.164650334354611 -4.0701754385964914
-2.1754536758389587 -4.087719298245615
-2.1863055591833183 -4.105263157894737
-2.192982456140351 -4.115991646876006
-2.1971389269074972 -4.12280701754386
-2.2079140490900824 -4.140350877192983
-2.2187368914550794 -4.157894736842105
-2.2280701754385968 -4.17294864293109
-2.2295834177969427 -4.175438596491228
-2.2403310539467567 -4.192982456140351
-2.2511256167763163 -4.210526315789474
-2.261967090855597 -4.228070175438597
-2.2631578947368425 -4.229981790734501
-2.2727062676823437 -4.245614035087719
-2.2834732843504777 -4.2631578947368425
-2.294286446465048 -4.280701754385965
-2.298245614035088 -4.287081420733129
-2.305041192447207 -4.298245614035087
-2.3157813695361833 -4.315789473684211
-2.326566951566952 -4.333333333333334
-2.333333333333334 -4.344276797155969
-2.337337259655317 -4.350877192982456
-2.3480512781684473 -4.368421052631579
-2.3588099851619098 -4.385964912280702
-2.3684210526315788 -4.40156565654419
-2.369595834069981 -4.4035087719298245
-2.380284350582338 -4.421052631578947
-2.3910168619836814 -4.43859649122807
-2.4017933565192897 -4.4561403508771935
-2.4035087719298245 -4.4589124713825
-2.4124818653624684 -4.473684210526316
-2.423188836183151 -4.491228070175438
-2.433939119024464 -4.508771929824562
-2.43859649122807 -4.516325300214081
-2.4446450428396576 -4.526315789473685
-2.455327104763195 -4.543859649122808
-2.4660518282886708 -4.56140350877193
-2.473684210526316 -4.573825446761078
-2.476775048354251 -4.578947368421053
-2.487432810783724 -4.5964912280701755
-2.498132604132119 -4.614035087719298
-2.5087719298245617 -4.631410928946237
-2.5088729953039164 -4.631578947368421
-2.519507046354531 -4.6491228070175445
-2.5301825164763763 -4.666666666666667
-2.540899396587599 -4.684210526315789
-2.5438596491228074 -4.689024831425113
-2.551550855432044 -4.701754385964913
-2.562202588084851 -4.719298245614035
-2.572895137386846 -4.7368421052631575
-2.578947368421053 -4.746718628747228
-2.5835652364347257 -4.754385964912281
-2.594193797125299 -4.771929824561404
-2.604862598283651 -4.7894736842105265
-2.614035087719299 -4.80449243765648
-2.615551144690599 -4.807017543859649
-2.626157079567606 -4.824561403508772
-2.6368026951436563 -4.842105263157895
-2.6474879838987757 -4.859649122807017
-2.6491228070175445 -4.8623152055543954
-2.65809333142904 -4.87719298245614
-2.6687163047687132 -4.894736842105264
-2.6793784076419116 -4.912280701754385
-2.6842105263157894 -4.920187112619985
-2.6900034108781066 -4.9298245614035086
-2.7006042669536514 -4.947368421052632
-2.711243723936675 -4.964912280701754
-2.7192982456140355 -4.9781342461272615
-2.721888140207265 -4.982456140350878
-2.732467386414755 -5.0
-2.7430847192992944 -5.017543859649123
-2.7537401325912243 -5.035087719298246
-2.754385964912281 -5.036143821736658
-2.764306434599156 -5.052631578947368
-2.7749021477671816 -5.0701754385964914
-2.7855354412511706 -5.087719298245614
-2.7894736842105265 -5.094180065005485
-2.7961221513836136 -5.105263157894737
-2.8066967325562766 -5.12280701754386
-2.817308407181207 -5.140350877192983
-2.8245614035087723 -5.152287213584433
-2.8279152466704685 -5.157894736842106
-2.8384691676180758 -5.175438596491228
-2.8490597078560045 -5.192982456140351
-2.859649122807018 -5.210463804030771
-2.859686401887943 -5.210526315789474
-2.870220119103346 -5.228070175438597
-2.8807899936506844 -5.245614035087719
-2.8913960205391533 -5.2631578947368425
-2.8947368421052637 -5.268652746648853
-2.901950226738978 -5.280701754385965
-2.9124998891814498 -5.298245614035087
-2.9230852539914745 -5.315789473684211
-2.9298245614035086 -5.326908043275038
-2.9336601051239213 -5.333333333333335
-2.944189994567475 -5.350877192982456
-2.9547551476731044 -5.368421052631579
-2.9649122807017543 -5.385228980701349
-2.9653503449496834 -5.385964912280702
-2.975860886619401 -5.4035087719298245
-2.986406264089693 -5.421052631578947
-2.9969864731404727 -5.43859649122807
-3.0 -5.443565578753597
-3.007513119959349 -5.4561403508771935
-3.0180391441483856 -5.473684210526316
-3.0285995827049357 -5.491228070175438
-3.0350877192982457 -5.501958394986509
-3.039147228077026 -5.508771929824562
-3.0496543081842535 -5.526315789473683
-3.0601953954919794 -5.543859649122807
-3.0701754385964914 -5.560413389238702
-3.07076372432611 -5.56140350877193
-3.0812522569287717 -5.578947368421053
-3.0917743992473823 -5.5964912280701755
-3.1023301476940457 -5.614035087719298
-3.105263157894737 -5.618883384700704
-3.1128334724241036 -5.631578947368421
-3.1233370635512405 -5.649122807017544
-3.133873872829242 -5.666666666666667
-3.140350877192983 -5.677404162681956
-3.144398418886723 -5.684210526315789
-3.1548838406557707 -5.701754385964913
-3.16540210159573 -5.719298245614035
-3.175438596491228 -5.73598395332926
-3.1759475435235935 -5.7368421052631575
-3.186415166277169 -5.754385964912281
-3.1969152579054994 -5.771929824561404
-3.2074478153425523 -5.7894736842105265
-3.210526315789474 -5.7945747681001
-3.2179314603444555 -5.807017543859649
-3.2284137503484573 -5.824561403508772
-3.2389281443915308 -5.842105263157894
-3.2456140350877196 -5.853214880859634
-3.2494331277079866 -5.859649122807017
-3.2598979728784867 -5.87719298245614
-3.2703945684102735 -5.894736842105264
-3.280701754385965 -5.911911103772683
-3.2809205588101618 -5.912280701754386
-3.2913683054629734 -5.9298245614035086
-3.3018474566193303 -5.947368421052632
-3.3123580096465615 -5.964912280701754
-3.3157894736842106 -5.9706115981345285
-3.322825114698048 -5.982456140350877
-3.333287165281625 -6.0
-3.343780279556751 -6.017543859649123
-3.3508771929824563 -6.029363232475213
-3.3542687543916316 -6.035087719298246
-3.364714038265954 -6.052631578947368
-3.3751900549583658 -6.0701754385964914
-3.385696802093691 -6.087719298245614
-3.385964912280702 -6.0881644251840275
-3.3961284075813425 -6.105263157894737
-3.406587658059968 -6.12280701754386
-3.4170773152813307 -6.140350877192983
-3.421052631578948 -6.146968580283541
-3.4275305938839775 -6.157894736842105
-3.4379734000857116 -6.175438596491228
-3.4484462961666953 -6.192982456140351
-3.4561403508771926 -6.2058246378673205
-3.4589209069583737 -6.2105263157894735
-3.4693475817394774 -6.228070175438598
-3.479804036156293 -6.245614035087719
-3.4902902681540455 -6.2631578947368425
-3.491228070175439 -6.264718448755201
-3.5007104936456597 -6.280701754385964
-3.5111508169215977 -6.298245614035087
-3.521620614035088 -6.315789473684211
-3.5263157894736845 -6.3236228956749105
-3.5320624167679924 -6.333333333333333
-3.5424869108021593 -6.350877192982456
-3.5529405811394534 -6.368421052631579
-3.5614035087719293 -6.382576908923514
-3.5634036228076478 -6.385964912280702
-3.5738125811888475 -6.4035087719298245
-3.5842504243572604 -6.421052631578947
-3.594717150528009 -6.43859649122807
-3.5964912280701755 -6.441555238957064
-3.6051280828883807 -6.4561403508771935
-3.6155503903020634 -6.473684210526316
-3.6260012951121787 -6.491228070175438
-3.6315789473684212 -6.500553896101523
-3.636433662470157 -6.508771929824562
-3.6468407176439857 -6.526315789473685
-3.65727609026519 -6.543859649122807
-3.666666666666667 -6.5595999562599046
-3.6677295585964313 -6.56140350877193
-3.6781216374269015 -6.578947368421054
-3.6885417592444467 -6.596491228070175
-3.698989922492645 -6.614035087719298
-3.7017543859649127 -6.618655544631629
-3.7093933733705335 -6.631578947368421
-3.719798518258441 -6.649122807017544
-3.7302314355070068 -6.666666666666668
-3.7368421052631575 -6.67774284456492
-3.740656142158324 -6.684210526315789
-3.7510465767426187 -6.701754385964913
-3.7614645197867334 -6.719298245614036
-3.77190996987211 -6.7368421052631575
-3.7719298245614037 -6.736875278786906
-3.7822861376223953 -6.754385964912281
-3.792689371112166 -6.771929824561404
-3.803119852818955 -6.7894736842105265
-3.8070175438596494 -6.796001859518477
-3.8135173975640253 -6.807017543859649
-3.823906179251262 -6.824561403508772
-3.834321955205586 -6.842105263157895
-3.8421052631578947 -6.855172693335625
-3.844740547213962 -6.859649122807017
-3.8551151281884364 -6.87719298245614
-3.865516454216735 -6.894736842105264
-3.875944524054329 -6.912280701754386
-3.8771929824561404 -6.914371024834971
-3.8863163963430454 -6.9298245614035086
-3.8967035217035217 -6.947368421052632
-3.9071171463124266 -6.964912280701754
-3.912280701754386 -6.973578224088238
-3.9175101567780426 -6.982456140350878
-3.9278833243823845 -7.0
-7.0 -0.013333360692234926
-6.964912280701754 -0.013465320272787745
-6.9298245614035086 -0.013599234859916159
-6.894736842105263 -0.013735142984571746
-6.859649122807017 -0.013873084124520433
-6.824561403508772 -0.014013098732179017
-6.789473684210526 -0.014155228263403135
-6.754385964912281 -0.014299515207263748
-6.719298245614036 -0.014446003116850781
-6.684210526315789 -0.01459473664114422
-6.6491228070175445 -0.014745761557994777
-6.614035087719298 -0.014899124808258033
-6.578947368421053 -0.015054874531128002
-6.543859649122807 -0.01521306010071804
-6.508771929824562 -0.015373732163939157
-6.473684210526315 -0.01553694267972809
-6.43859649122807 -0.015702744959679854
-6.4035087719298245 -0.015871193710141885
-6.368421052631579 -0.016042345075829585
-6.333333333333333 -0.016216256685025795
-6.298245614035087 -0.01639298769642952
-6.2631578947368425 -0.01657259884772235
-6.228070175438597 -0.01675515250592412
-6.192982456140351 -0.016940712719612696
-6.157894736842105 -0.01712934527308626
-6.12280701754386 -0.017321117742550293
-6.087719298245614 -0.017516099554415014
-6.082758678970942 -0.017543859649123306
-6.052631578947369 -0.01771436483470443
-6.017543859649123 -0.017915984683327786
-5.982456140350877 -0.018121034005633578
-5.947368421052632 -0.0183295902625425
-5.912280701754386 -0.018541733091857273
-5.87719298245614 -0.018757544381282867
-5.842105263157895 -0.018977108344286495
-5.807017543859649 -0.019200511598922373
-5.771929824561404 -0.0194278432497529
-5.736842105263158 -0.019659194973004043
-5.701754385964913 -0.019894661105099593
-5.666666666666667 -0.02013433873472658
-5.631578947368421 -0.02037832779859095
-5.596491228070176 -0.02062673118103156
-5.56140350877193 -0.02087965481766832
-5.526315789473684 -0.021137207803269543
-5.491228070175438 -0.021399502504032993
-5.4561403508771935 -0.0216666546744851
-5.421052631578947 -0.02193878357921321
-5.385964912280702 -0.022216012119656958
-5.350877192982456 -0.022498466966196718
-5.315789473684211 -0.022786278695789156
-5.280701754385965 -0.02307958193541344
-5.245614035087719 -0.023378515511605275
-5.210526315789474 -0.02368322260637068
-5.175438596491228 -0.023993850919786966
-5.140350877192983 -0.024310552839614738
-5.105263157894738 -0.024633485618262375
-5.0701754385964914 -0.02496281155746228
-5.035087719298246 -0.025298698201038382
-5.0 -0.025641318536164415
-4.964912280701754 -0.025990851203534726
-4.9298245614035086 -0.026347480716892205
-4.894736842105264 -0.026711397692382746
-4.859649122807017 -0.02708279908823144
-4.824561403508772 -0.02746188845526321
-4.7894736842105265 -0.027848876198820132
-4.754385964912281 -0.028243979852658207
-4.719298245614035 -0.028647424365439596
-4.684210526315789 -0.02905944240047094
-4.6491228070175445 -0.029480274649375512
-4.614035087719298 -0.02991017016042618
-4.578947368421053 -0.0303493866823076
-4.543859649122807 -0.030798191024120923
-4.508771929824562 -0.03125685943249027
-4.473684210526316 -0.031725677986681175
-4.43859649122807 -0.032204943012693374
-4.4035087719298245 -0.03269496151734705
-4.368421052631579 -0.03319605164344117
-4.333333333333334 -0.033708543147126346
-4.298245614035087 -0.034232777898701924
-4.2631578947368425 -0.03476911040811883
-4.2426538108356215 -0.03508771929824572
-4.228070175438597 -0.035317923391243865
-4.192982456140351 -0.03587960574634039
-4.157894736842105 -0.03645453297169762
-4.12280701754386 -0.037043116048246186
-4.087719298245615 -0.03764578165190489
-4.052631578947368 -0.03826297285929962
-4.017543859649123 -0.03889514988961769
-3.9824561403508776 -0.039542790884645504
-3.947368421052632 -0.04020639272916051
-3.912280701754386 -0.04088647191398248
-3.8771929824561404 -0.04158356544412853
-3.8421052631578947 -0.042298231794666574
-3.80701754385965 -0.0430310519170206
-3.7719298245614032 -0.04378263029864979
-3.7368421052631575 -0.04455359607920271
-3.7017543859649127 -0.04534460422643799
-3.666666666666667 -0.04615633677540491
-3.6315789473684212 -0.04698950413459067
-3.5964912280701755 -0.047844846462968604
-3.56140350877193 -0.04872313512212162
-3.5263157894736845 -0.04962517420786922
-3.491228070175439 -0.05055180216609632
-3.456140350877193 -0.051503893497764866
-3.421052631578948 -0.05248236055839136
-3.4157623440043197 -0.05263157894736903
-3.385964912280702 -0.053488282402739014
-3.3508771929824563 -0.0545225576845692
-3.3157894736842106 -0.05558620310755669
-3.280701754385965 -0.056680303234157875
-3.24561403508772 -0.05780599115353004
-3.210526315789474 -0.058964450981506794
-3.1754385964912277 -0.060156920502157304
-3.140350877192983 -0.06138469395925158
-3.105263157894737 -0.06264912500640783
-3.0701754385964914 -0.06395162982516585
-3.0350877192982457 -0.06529369042071091
-3.0 -0.06667685810546195
-2.9649122807017543 -0.0681027571812342
-2.9298245614035086 -0.06957308883118407
-2.9157066863946968 -0.07017543859649145
-2.8947368421052637 -0.07108987538734422
-2.8596491228070176 -0.07265492941576136
-2.8245614035087723 -0.07427005574978739
-2.7894736842105265 -0.0759373090444546
-2.754385964912281 -0.07765884405991842
-2.719298245614035 -0.07943692109028948
-2.6842105263157894 -0.08127391169475753
-2.6491228070175445 -0.08317230474539505
-2.614035087719299 -0.08513471280608155
-2.578947368421053 -0.0871638788568861
-2.5694985179844467 -0.08771929824561475
-2.5438596491228074 -0.08926331999169251
-2.5087719298245617 -0.09143572139650141
-2.473684210526316 -0.0936840434395271
-2.43859649122807 -0.09601163173539669
-2.4035087719298245 -0.09842200212718932
-2.3684210526315788 -0.10091884979738835
-2.333333333333334 -0.10350605880324261
-2.310140882509299 -0.10526315789473717
-2.298245614035088 -0.10618825675714083
-2.2631578947368425 -0.10897034164606381
-2.2280701754385968 -0.11185582865225882
-2.192982456140351 -0.11484947433634088
-2.1578947368421053 -0.11795627924866978
-2.1228070175438596 -0.1211814999651043
-2.1055381509328885 -0.12280701754385959
-2.0877192982456148 -0.12453205197546598
-2.052631578947369 -0.12801388405360317
-2.0175438596491233 -0.13163184289068147
-1.9824561403508776 -0.1353923599852717
-1.9473684210526319 -0.13930218856265947
-1.938124667729927 -0.1403508771929829
-1.9122807017543861 -0.14337162277886062
-1.8771929824561404 -0.1476064069054282
-1.8421052631578947 -0.15201329223775317
-1.807017543859649 -0.15660048639382632
-1.7972996216030268 -0.1578947368421053
-1.7719298245614041 -0.16138127198782395
-1.7368421052631584 -0.16636230355719017
-1.7017543859649127 -0.17155133543749826
-1.676309697855747 -0.17543859649122862
-1.666666666666667 -0.176960721389124
-1.6315789473684212 -0.18260536957301488
-1.5964912280701755 -0.18848984746228806
-1.5705800697028758 -0.19298245614035103
-1.5614035087719298 -0.194628600311215
-1.526315789473685 -0.20103992395125117
-1.4912280701754392 -0.2077272148946095
-1.4768692564745163 -0.21052631578947434
-1.4561403508771935 -0.21471293863310795
-1.4210526315789478 -0.22200818160175473
-1.392917791273053 -0.22807017543859676
-1.3859649122807018 -0.22962394705741532
-1.3508771929824563 -0.2375880784705306
-1.3169491711735446 -0.24561403508772006
-1.3157894736842106 -0.24589888402665697
-1.280701754385965 -0.25459737460609655
-1.2475389863547743 -0.2631578947368425
-1.245614035087719 -0.2636744247882118
-1.2105263157894743 -0.27317661350596434
-1.1836569057447541 -0.2807017543859649
-1.1754385964912286 -0.2830971253198853
-1.140350877192983 -0.29347495097382414
-1.1245619410044703 -0.2982456140350882
-1.1052631578947372 -0.30432144987498877
-1.0701754385964914 -0.31564730444489486
-1.0697368421052629 -0.3157894736842106
-1.0350877192982457 -0.3275061316077858
-1.0181992337164734 -0.3333333333333339
-1.0 -0.33988993625020436
-0.969992690058479 -0.35087719298245634
-0.9649122807017552 -0.35282129359615627
-0.9298245614035094 -0.3663391909680187
-0.9244505494505476 -0.36842105263157965
-0.8947368421052637 -0.3804661068001313
-0.8812706007442841 -0.38596491228070207
-0.859649122807018 -0.3952126444034392
-0.8403228027798948 -0.40350877192982537
-0.8245614035087723 -0.4106028474052562
-0.8013443935926763 -0.4210526315789478
-0.7894736842105265 -0.4266607607385912
-0.7641174906964381 -0.43859649122807026
-0.7543859649122808 -0.4434101066200688
-0.7284611100400564 -0.45614035087719357
-0.7192982456140351 -0.46087385933097347
-0.6942251461988301 -0.47368421052631593
-0.6842105263157894 -0.4790736912041752
-0.6612858901640054 -0.4912280701754393
-0.6491228070175445 -0.4980292546203027
-0.6295428065694244 -0.5087719298245617
-0.6140350877192988 -0.5177572550375102
-0.5989164086687293 -0.526315789473685
-0.5789473684210531 -0.5382702574689681
-0.5693471750613085 -0.5438596491228074
-0.5438596491228074 -0.5595751525296198
-0.5407955653021442 -0.5614035087719298
-0.5129452418926095 -0.5789473684210531
-0.5087719298245617 -0.5817317639825722
-0.4857671138630888 -0.5964912280701755
-0.47368421052631593 -0.604743953630339
-0.45945311997943483 -0.6140350877192988
-0.4385964912280702 -0.6285583874237308
-0.43402777777777746 -0.6315789473684212
-0.4090439123333851 -0.6491228070175445
-0.40350877192982537 -0.6532677442023888
-0.38450292397660774 -0.666666666666667
-0.36842105263157965 -0.6788464442095722
-0.36082995951417013 -0.6842105263157894
-0.33766812865497015 -0.7017543859649128
-0.3333333333333339 -0.7052756277222073
-0.3146206754465205 -0.7192982456140351
-0.2982456140350882 -0.732609934971447
-0.29252819548872105 -0.7368421052631584
-0.270582585339317 -0.7543859649122808
-0.2631578947368425 -0.7608452110254558
-0.24892724234829405 -0.7719298245614041
-0.2284461152882201 -0.7894736842105264
-0.22807017543859676 -0.7898251689079236
-0.20708322739215096 -0.8070175438596499
-0.19298245614035103 -0.8199078983686099
-0.1870038571606316 -0.8245614035087723
-0.1667763157894734 -0.8421052631578947
-0.1578947368421053 -0.8508263498842569
-0.1468925289414003 -0.859649122807018
-0.1278216374269004 -0.8771929824561404
-0.12280701754385959 -0.8825586033742403
-0.10792913656690636 -0.8947368421052637
-0.09006222822012226 -0.9122807017543861
-0.08771929824561477 -0.9151048903649968
-0.06974787597925533 -0.9298245614035094
-0.053362573099414404 -0.9473684210526319
-0.05263157894736903 -0.9484661828383223
-0.031127060074427317 -0.9649122807017552
-0.017596073517126484 -0.9824561403508777
-0.017543859649123306 -0.982658959537572
0.017543859649122417 -0.982658959537572
0.0175960735171256 -0.9824561403508776
0.03112706007442706 -0.9649122807017552
0.05263157894736814 -0.9484661828383236
0.053362573099414355 -0.9473684210526319
0.06974787597925527 -0.9298245614035094
0.08771929824561385 -0.9151048903649981
0.09006222822012251 -0.9122807017543861
0.10792913656690648 -0.8947368421052637
0.12280701754385959 -0.8825586033742403
0.1278216374269004 -0.8771929824561405
0.1468925289414003 -0.859649122807018
0.15789473684210442 -0.8508263498842576
0.16677631578947338 -0.8421052631578947
0.18700385716063148 -0.8245614035087723
0.19298245614035014 -0.8199078983686103
0.20708322739215101 -0.8070175438596499
0.22807017543859587 -0.7898251689079244
0.22844611528822006 -0.7894736842105265
0.24892724234829405 -0.7719298245614041
0.2631578947368416 -0.7608452110254565
0.2705825853393171 -0.7543859649122808
0.292528195488721 -0.7368421052631584
0.2982456140350873 -0.7326099349714476
0.3146206754465205 -0.7192982456140351
0.33333333333333304 -0.7052756277222081
0.3376681286549702 -0.7017543859649127
0.3608299595141702 -0.6842105263157894
0.36842105263157876 -0.6788464442095729
0.38450292397660774 -0.666666666666667
0.4035087719298245 -0.6532677442023893
0.4090439123333851 -0.6491228070175445
0.43402777777777746 -0.6315789473684212
0.4385964912280702 -0.6285583874237308
0.45945311997943494 -0.6140350877192988
0.47368421052631504 -0.6047439536303396
0.4857671138630889 -0.5964912280701755
0.5087719298245608 -0.5817317639825728
0.5129452418926095 -0.5789473684210531
0.5407955653021443 -0.5614035087719298
0.5438596491228065 -0.5595751525296202
0.5693471750613086 -0.5438596491228074
0.5789473684210522 -0.5382702574689685
0.5989164086687293 -0.526315789473685
0.6140350877192979 -0.5177572550375107
0.6295428065694243 -0.5087719298245617
0.6491228070175437 -0.4980292546203032
0.6612858901640053 -0.49122807017543924
0.6842105263157894 -0.4790736912041752
0.69422514619883 -0.47368421052631593
0.7192982456140342 -0.4608738593309739
0.7284611100400564 -0.4561403508771935
0.7543859649122799 -0.44341010662006924
0.7641174906964381 -0.43859649122807026
0.7894736842105258 -0.4266607607385917
0.8013443935926765 -0.4210526315789478
0.8245614035087714 -0.41060284740525665
0.8403228027798948 -0.40350877192982537
0.8596491228070171 -0.3952126444034396
0.8812706007442841 -0.38596491228070207
0.8947368421052628 -0.38046610680013165
0.9244505494505477 -0.36842105263157965
0.9298245614035086 -0.3663391909680191
0.9649122807017543 -0.35282129359615655
0.969992690058479 -0.35087719298245634
1.0 -0.33988993625020436
1.0181992337164734 -0.3333333333333339
1.0350877192982448 -0.32750613160778613
1.0697368421052629 -0.3157894736842106
1.0701754385964914 -0.31564730444489486
1.1052631578947363 -0.3043214498749891
1.1245619410044705 -0.2982456140350882
1.140350877192983 -0.29347495097382414
1.1754385964912277 -0.28309712531988546
1.183656905744754 -0.2807017543859649
1.2105263157894726 -0.2731766135059648
1.245614035087719 -0.2636744247882118
1.2475389863547743 -0.2631578947368425
1.280701754385964 -0.25459737460609677
1.3157894736842106 -0.24589888402665697
1.3169491711735448 -0.24561403508772006
1.3508771929824555 -0.23758807847053082
1.3859649122807018 -0.22962394705741532
1.3929177912730533 -0.22807017543859676
1.421052631578947 -0.2220081816017549
1.4561403508771917 -0.21471293863310836
1.4768692564745165 -0.21052631578947434
1.4912280701754383 -0.20772721489460966
1.5263157894736832 -0.20103992395125148
1.5614035087719298 -0.194628600311215
1.570580069702876 -0.19298245614035103
1.5964912280701746 -0.1884898474622882
1.6315789473684212 -0.18260536957301488
1.666666666666666 -0.17696072138912416
1.6763096978557468 -0.1754385964912286
1.701754385964911 -0.17155133543749854
1.7368421052631575 -0.16636230355719034
1.7719298245614024 -0.1613812719878242
1.7972996216030266 -0.1578947368421053
1.807017543859649 -0.15660048639382632
1.8421052631578938 -0.15201329223775328
1.8771929824561404 -0.1476064069054282
1.9122807017543852 -0.14337162277886076
1.938124667729927 -0.1403508771929829
1.9473684210526319 -0.13930218856265947
1.9824561403508767 -0.13539235998527177
2.0175438596491215 -0.13163184289068164
2.052631578947368 -0.12801388405360326
2.087719298245613 -0.12453205197546613
2.1055381509328885 -0.12280701754385959
2.1228070175438596 -0.1211814999651043
2.1578947368421044 -0.11795627924866989
2.192982456140351 -0.11484947433634088
2.228070175438596 -0.1118558286522589
2.2631578947368425 -0.10897034164606381
2.2982456140350873 -0.10618825675714091
2.310140882509299 -0.10526315789473717
2.333333333333332 -0.10350605880324275
2.3684210526315788 -0.10091884979738835
2.4035087719298236 -0.09842200212718938
2.43859649122807 -0.09601163173539669
2.473684210526315 -0.09368404343952716
2.5087719298245617 -0.09143572139650141
2.5438596491228065 -0.08926331999169256
2.5694985179844467 -0.08771929824561475
2.5789473684210513 -0.08716387885688623
2.614035087719298 -0.0851347128060816
2.6491228070175428 -0.08317230474539515
2.6842105263157894 -0.08127391169475753
2.719298245614034 -0.07943692109028952
2.754385964912281 -0.07765884405991842
2.7894736842105257 -0.07593730904445464
2.8245614035087705 -0.07427005574978746
2.8596491228070176 -0.07265492941576142
2.8947368421052624 -0.0710898753873443
2.9157066863946968 -0.07017543859649145
2.9298245614035086 -0.06957308883118407
2.9649122807017534 -0.06810275718123424
3.0 -0.06667685810546195
3.035087719298245 -0.06529369042071095
3.0701754385964914 -0.06395162982516585
3.1052631578947363 -0.06264912500640786
3.140350877192981 -0.06138469395925164
3.1754385964912277 -0.06015692050215732
3.2105263157894726 -0.058964450981506836
3.245614035087719 -0.057805991153530044
3.2807017543859636 -0.0566803032341579
3.3157894736842106 -0.05558620310755669
3.3508771929824555 -0.05452255768456921
3.385964912280702 -0.053488282402739014
3.415762344004319 -0.05263157894736903
3.421052631578947 -0.05248236055839138
3.4561403508771917 -0.0515038934977649
3.4912280701754383 -0.05055180216609633
3.526315789473683 -0.04962517420786926
3.56140350877193 -0.04872313512212162
3.5964912280701746 -0.04784484646296863
3.6315789473684212 -0.04698950413459067
3.666666666666666 -0.046156336775404934
3.701754385964911 -0.04534460422643803
3.7368421052631575 -0.044553596079202715
3.7719298245614024 -0.04378263029864983
3.807017543859649 -0.04303105191702061
3.8421052631578942 -0.04229823179466659
3.8771929824561404 -0.04158356544412853
3.9122807017543852 -0.040886471913982494
3.94736842105263 -0.04020639272916054
3.9824561403508767 -0.03954279088464552
4.0175438596491215 -0.038895149889617724
4.052631578947368 -0.03826297285929962
4.087719298245613 -0.037645781651904915
4.12280701754386 -0.037043116048246186
4.157894736842104 -0.036454532971697644
4.192982456140351 -0.03587960574634039
4.228070175438597 -0.035317923391243886
4.242653810835622 -0.03508771929824572
4.263157894736841 -0.034769110408118864
4.298245614035087 -0.034232777898701924
4.333333333333332 -0.03370854314712637
4.368421052631579 -0.03319605164344117
4.403508771929824 -0.03269496151734707
4.43859649122807 -0.032204943012693374
4.473684210526315 -0.03172567798668119
4.508771929824562 -0.03125685943249027
4.5438596491228065 -0.030798191024120933
4.578947368421051 -0.030349386682307616
4.614035087719298 -0.02991017016042618
4.649122807017543 -0.02948027464937553
4.684210526315789 -0.02905944240047094
4.719298245614034 -0.028647424365439603
4.754385964912281 -0.028243979852658207
4.789473684210526 -0.02784887619882014
4.8245614035087705 -0.02746188845526323
4.859649122807017 -0.02708279908823144
4.894736842105262 -0.026711397692382764
4.9298245614035086 -0.026347480716892205
4.964912280701753 -0.02599085120353473
5.0 -0.025641318536164415
5.035087719298245 -0.02529869820103839
5.07017543859649 -0.0249628115574623
5.105263157894736 -0.024633485618262386
5.140350877192981 -0.024310552839614752
5.175438596491228 -0.023993850919786966
5.210526315789473 -0.023683222606370694
5.245614035087719 -0.023378515511605275
5.280701754385964 -0.023079581935413443
5.315789473684211 -0.022786278695789156
5.3508771929824555 -0.02249846696619672
5.3859649122807 -0.022216012119656972
5.421052631578947 -0.02193878357921321
5.456140350877192 -0.021666654674485114
5.491228070175438 -0.021399502504032993
5.526315789473683 -0.021137207803269546
5.56140350877193 -0.02087965481766832
5.596491228070175 -0.020626731181031567
5.631578947368421 -0.02037832779859095
5.666666666666666 -0.020134338734726587
5.701754385964911 -0.01989466110509961
5.736842105263158 -0.019659194973004043
5.771929824561402 -0.019427843249752906
5.807017543859649 -0.019200511598922373
5.842105263157894 -0.018977108344286498
5.87719298245614 -0.018757544381282867
5.912280701754385 -0.018541733091857276
5.94736842105263 -0.018329590262542512
5.982456140350877 -0.018121034005633578
6.0175438596491215 -0.017915984683327793
6.052631578947369 -0.01771436483470443
6.082758678970942 -0.017543859649123306
6.087719298245613 -0.017516099554415018
6.12280701754386 -0.017321117742550293
6.157894736842104 -0.017129345273086266
6.192982456140349 -0.016940712719612703
6.228070175438596 -0.016755152505924128
6.263157894736841 -0.016572598847722362
6.298245614035087 -0.01639298769642952
6.333333333333332 -0.0162162566850258
6.368421052631579 -0.016042345075829585
6.403508771929824 -0.01587119371014189
6.43859649122807 -0.015702744959679854
6.473684210526315 -0.015536942679728095
6.50877192982456 -0.015373732163939165
6.5438596491228065 -0.015213060100718044
6.578947368421051 -0.015054874531128009
6.614035087719298 -0.014899124808258033
6.649122807017543 -0.01474576155799478
6.684210526315789 -0.01459473664114422
6.719298245614034 -0.014446003116850785
6.754385964912281 -0.014299515207263748
6.789473684210526 -0.014155228263403138
6.8245614035087705 -0.014013098732179024
6.859649122807017 -0.013873084124520433
6.894736842105262 -0.013735142984571751
6.9298245614035086 -0.013599234859916159
6.964912280701753 -0.013465320272787747
7.0 -0.013333360692234926



==> contour_data_Pearcey1.txt <==
-7.0 -6.989733823312342
-6.975142000730469 -6.964912280701753
-6.964912280701754 -6.9545422430679755
-6.940157742076741 -6.9298245614035086
-6.9298245614035086 -6.919349081094588
-6.905175060957669 -6.894736842105262
-6.894736842105263 -6.884154305172155
-6.870193989608699 -6.859649122807017
-6.859649122807017 -6.84895788225798
-6.835214561092876 -6.824561403508772
-6.824561403508772 -6.8137597784614385
-6.8002368093264725 -6.7894736842105265
-6.7894736842105265 -6.7785599590177945
-6.7652607691055575 -6.754385964912281
-6.754385964912281 -6.743358388261095
-6.730286476133516 -6.719298245614035
-6.719298245614036 -6.708155029596071
-6.695313967049594 -6.684210526315789
-6.684210526315789 -6.672949845469006
-6.6603432794584885 -6.649122807017544
-6.649122807017544 -6.637742797337561
-6.6253744519610365 -6.614035087719298
-6.614035087719298 -6.6025338456394636
-6.590407524186051 -6.578947368421053
-6.578947368421053 -6.5673229497600545
-6.555442536823342 -6.543859649122807
-6.543859649122807 -6.532110067998622
-6.520479531657996 -6.508771929824562
-6.508771929824562 -6.496895157533477
-6.48551855160594 -6.473684210526316
-6.473684210526316 -6.461678174385722
-6.450559640750869 -6.43859649122807
-6.43859649122807 -6.42645907338164
-6.415602844382587 -6.4035087719298245
-6.4035087719298245 -6.39123780811367
-6.380648209036817 -6.368421052631579
-6.368421052631579 -6.356014330899878
-6.345695782536565 -6.333333333333332
-6.333333333333334 -6.320788592741889
-6.3107456140350875 -6.298245614035087
-6.298245614035087 -6.285560543281177
-6.275797754060538 -6.2631578947368425
-6.2631578947368425 -6.250330130753685
-6.240852254562381 -6.228070175438597
-6.228070175438597 -6.215097301942647
-6.205909168959639 -6.192982456140351
-6.192982456140351 -6.1798620021295845
-6.170968552191063 -6.157894736842105
-6.157894736842105 -6.144624175043363
-6.136030460767303 -6.12280701754386
-6.12280701754386 -6.10938376280723
-6.101094952825201 -6.087719298245614
-6.087719298245614 -6.074140705883736
-6.066162088184262 -6.052631578947368
-6.052631578947368 -6.038894943017467
-6.031231928405443 -6.017543859649123
-6.017543859649123 -6.003646411175454
-5.996304536852334 -5.982456140350877
-5.982456140350877 -5.968395045485176
-5.961379978754891 -5.947368421052632
-5.947368421052632 -5.93314077917004
-5.926458321275777 -5.912280701754386
-5.912280701754386 -5.897883543482212
-5.891539633579498 -5.87719298245614
-5.87719298245614 -5.862623267632692
-5.856623986904431 -5.842105263157895
-5.842105263157895 -5.827359878718481
-5.821711454637898 -5.807017543859649
-5.807017543859649 -5.792093301646725
-5.786802112394417 -5.771929824561404
-5.771929824561404 -5.756823459055678
-5.7518960380973185 -5.7368421052631575
-5.7368421052631575 -5.72155027123233
-5.7169933120638605 -5.701754385964913
-5.701754385964913 -5.686273656026559
-5.682094017094018 -5.666666666666667
-5.666666666666667 -5.650993528761612
-5.64719823856316 -5.631578947368421
-5.631578947368421 -5.615709802140747
-5.612306064518774 -5.5964912280701755
-5.5964912280701755 -5.580422386149873
-5.577417585781452 -5.56140350877193
-5.56140350877193 -5.545131187955938
-5.542532896050372 -5.526315789473684
-5.526315789473684 -5.5098361118009045
-5.507652092013473 -5.491228070175438
-5.491228070175438 -5.474537058891075
-5.472775273462595 -5.4561403508771935
-5.4561403508771935 -5.439233927281515
-5.437902543413818 -5.421052631578947
-5.421052631578947 -5.403926611755368
-5.403034008233293 -5.385964912280702
-5.385964912280702 -5.368615003697768
-5.368169777768814 -5.350877192982456
-5.3508771929824555 -5.333298990964072
-5.333309965487489 -5.315789473684211
-5.315789473684211 -5.297978457742177
-5.298454688619785 -5.280701754385964
-5.280701754385966 -5.262653284408531
-5.263604068310311 -5.245614035087719
-5.245614035087719 -5.227323347377586
-5.228758229775693 -5.210526315789474
-5.210526315789474 -5.191988518944308
-5.193917302469934 -5.175438596491228
-5.175438596491228 -5.15664866711939
-5.159081420257666 -5.140350877192983
-5.140350877192983 -5.1213036554568
-5.124250721595704 -5.105263157894736
-5.105263157894737 -5.085953342873223
-5.0894253497234025 -5.0701754385964914
-5.0701754385964914 -5.0505975834589965
-5.054605452862259 -5.035087719298245
-5.035087719298246 -5.015236226280064
-5.019791184425331 -5.0
-5.0 -4.979869115170471
-4.984982703236966 -4.964912280701754
-4.964912280701753 -4.9444960885148745
-4.950180173763481 -4.9298245614035086
-4.9298245614035086 -4.9091169790205385
-4.91538376635539 -4.894736842105264
-4.894736842105264 -4.873731613478223
-4.880593657501842 -4.859649122807017
-4.859649122807017 -4.838339812511349
-4.845810030098004 -4.824561403508772
-4.824561403508772 -4.8029413903128155
-4.81103307372612 -4.7894736842105265
-4.7894736842105265 -4.767536154368715
-4.776262984951066 -4.754385964912281
-4.754385964912281 -4.732123905168287
-4.741499967631255 -4.719298245614035
-4.719298245614035 -4.696704435899256
-4.706744233245823 -4.684210526315789
-4.684210526315789 -4.661277532127772
-4.671996001239053 -4.6491228070175445
-4.6491228070175445 -4.6258429714620295
-4.637255499383106 -4.614035087719298
-4.614035087719298 -4.590400523198652
-4.602522964160176 -4.578947368421053
-4.578947368421053 -4.554949947950823
-4.567798641165248 -4.543859649122807
-4.543859649122807 -4.519490997257091
-4.533082785530766 -4.508771929824562
-4.508771929824562 -4.484023413169723
-4.498375662374564 -4.473684210526316
-4.473684210526315 -4.448546927821383
-4.463677547272535 -4.43859649122807
-4.43859649122807 -4.413061262968857
-4.428988726757606 -4.4035087719298245
-4.4035087719298245 -4.377566129512417
-4.394309498846718 -4.368421052631579
-4.368421052631579 -4.342061226989392
-4.359640173597617 -4.333333333333334
-4.333333333333334 -4.306546243040349
-4.324981073697376 -4.298245614035087
-4.298245614035087 -4.271020852846216
-4.290332535084785 -4.2631578947368425
-4.2631578947368425 -4.235484718534582
-4.255694907608784 -4.228070175438597
-4.228070175438598 -4.199937488553204
-4.221068555725414 -4.192982456140351
-4.192982456140351 -4.164378797008773
-4.186453859235832 -4.157894736842105
-4.157894736842105 -4.128808262968665
-4.151851214068211 -4.12280701754386
-4.12280701754386 -4.093225489723415
-4.117261033106499 -4.087719298245615
-4.087719298245615 -4.057630064007379
-4.082683747069316 -4.052631578947368
-4.052631578947368 -4.022021555174932
-4.04811980544246 -4.017543859649123
-4.017543859649123 -3.9863995143293645
-4.013569677468782 -3.9824561403508776
-3.9824561403508776 -3.950763473401371
-3.979033853199527 -3.947368421052632
-3.947368421052632 -3.915112944173922
-3.9445128446115287 -3.9122807017543857
-3.912280701754386 -3.8794474172499633
-3.9100071867950086 -3.877192982456141
-3.8771929824561404 -3.8437663609592123
-3.8755174392171297 -3.8421052631578947
-3.8421052631578947 -3.8080692202000135
-3.8410441870668883 -3.8070175438596494
-3.8070175438596494 -3.7723554152119445
-3.806588042687364 -3.7719298245614037
-3.7721436519416938 -3.736842105263158
-3.7719298245614037 -3.736618119068826
-3.7377052432088105 -3.7017543859649127
-3.736842105263158 -3.7008500132260638
-3.7032850854096804 -3.666666666666667
-3.7017543859649127 -3.6650624381621655
-3.668883870679247 -3.6315789473684212
-3.666666666666667 -3.629254655589553
-3.6345023243095436 -3.5964912280701755
-3.6315789473684212 -3.593425892526102
-3.600141206675225 -3.56140350877193
-3.5964912280701755 -3.5575753393645573
-3.56580131529088 -3.526315789473684
-3.56140350877193 -3.5217021478191564
-3.5314834870105276 -3.4912280701754383
-3.5263157894736845 -3.4858054287408087
-3.4971886003806443 -3.456140350877193
-3.491228070175439 -3.449884249791539
-3.4629175781590984 -3.421052631578948
-3.456140350877193 -3.413937632968196
-3.4286713900134957 -3.385964912280702
-3.421052631578948 -3.3779645519646717
-3.3944510554136955 -3.3508771929824563
-3.385964912280702 -3.3419639293610723
-3.3602576467346377 -3.3157894736842106
-3.3508771929824563 -3.3059346336274165
-3.326092292587138 -3.280701754385965
-3.3157894736842106 -3.2698754759284863
-3.291956181396004 -3.245614035087719
-3.280701754385965 -3.2337852067154773
-3.257850565246687 -3.210526315789474
-3.24561403508772 -3.197662512089009
-3.223776764023767 -3.175438596491228
-3.210526315789474 -3.161506009916911
-3.1897361698668343 -3.140350877192983
-3.175438596491228 -3.1253142456889864
-3.155730251971927 -3.105263157894737
-3.140350877192983 -3.089085688089657
-3.1217605617694826 -3.0701754385964914
-3.105263157894737 -3.052818724267979
-3.0878287385129495 -3.0350877192982457
-3.0701754385964914 -3.0165116547831143
-3.053936515315697 -3.0
-3.0350877192982457 -2.980162688201733
-3.0200857256778306 -2.9649122807017543
-3.0 -2.9437699353222477
-2.9862783105488675 -2.9298245614035086
-2.9649122807017543 -2.907331402999067
-2.952516325977177 -2.8947368421052637
-2.9298245614035086 -2.870844987538282
-2.918801951402571 -2.859649122807018
-2.8947368421052637 -2.8343084676344183
-2.885137498654613 -2.8245614035087723
-2.859649122807018 -2.797719496815995
-2.851525421726133 -2.7894736842105265
-2.8245614035087723 -2.7610755953658015
-2.817968327399262 -2.754385964912281
-2.7894736842105265 -2.724374141679946
-2.7844689868100305 -2.719298245614035
-2.754385964912281 -2.687612363027923
-2.751030348047538 -2.6842105263157894
-2.719298245614035 -2.6507873256743077
-2.717655549894842 -2.6491228070175445
-2.6843427826737725 -2.614035087719299
-2.6842105263157894 -2.6138902061201033
-2.651035552574208 -2.578947368421053
-2.6491228070175445 -2.5768510928383606
-2.617798207110858 -2.5438596491228074
-2.614035087719299 -2.5397336894176954
-2.584634471916802 -2.5087719298245617
-2.578947368421053 -2.502533947962018
-2.5515483248376913 -2.473684210526316
-2.5438596491228074 -2.465247571911946
-2.518544016729008 -2.43859649122807
-2.5087719298245617 -2.4278699992474984
-2.4856260942837394 -2.4035087719298245
-2.473684210526316 -2.3903963845863405
-2.4527994251203715 -2.3684210526315788
-2.43859649122807 -2.352821580132996
-2.4200692253908276 -2.333333333333334
-2.4035087719298245 -2.3151401154412934
-2.387441090202024 -2.298245614035088
-2.3684210526315788 -2.277346175962303
-2.35492102718384 -2.2631578947368425
-2.333333333333334 -2.239433580363876
-2.322515493581231 -2.2280701754385968
-2.298245614035088 -2.2013957566267486
-2.2902314373000583 -2.192982456140351
-2.2631578947368425 -2.1632257169472604
-2.25807634239608 -2.1578947368421053
-2.2280701754385968 -2.1249160315097173
-2.226058279565775 -2.1228070175438596
-2.194132022418902 -2.0877192982456148
-2.192982456140351 -2.086393653950927
-2.162260691803492 -2.052631578947369
-2.1578947368421053 -2.0475943934126906
-2.1305423256499405 -2.0175438596491233
-2.1228070175438596 -2.008615588217166
-2.0989868697769665 -1.9824561403508776
-2.0877192982456148 -1.9694466007876223
-2.067605095177166 -1.9473684210526319
-2.052631578947369 -1.9300761178602803
-2.0364086817718268 -1.9122807017543861
-2.0175438596491233 -1.8904921164892818
-2.0054103122730575 -1.8771929824561404
-1.9824561403508778 -1.8506818316793585
-1.9746237775738202 -1.8421052631578947
-1.947368421052632 -1.810631726830863
-1.944064095315355 -1.807017543859649
-1.913674127848357 -1.7719298245614041
-1.9122807017543861 -1.7702294790373354
-1.8833610502916553 -1.7368421052631584
-1.8771929824561404 -1.7293129085379608
-1.8533051765215511 -1.7017543859649127
-1.8421052631578947 -1.6880810353480813
-1.8235255788035665 -1.666666666666667
-1.807017543859649 -1.6465146336071286
-1.7940431427798358 -1.6315789473684212
-1.7719298245614041 -1.6045935195808423
-1.764880779296307 -1.5964912280701755
-1.7368421052631584 -1.5622965965144155
-1.7360636657698238 -1.5614035087719298
-1.7072981597280723 -1.526315789473685
-1.7017543859649127 -1.519124761420449
-1.6788582060321198 -1.4912280701754392
-1.666666666666667 -1.4754199987601515
-1.6508154943934765 -1.4561403508771935
-1.631578947368421 -1.4312176646640768
-1.623202946831821 -1.4210526315789478
-1.5964912280701755 -1.3864904186715803
-1.5960570029725478 -1.385964912280702
-1.5689521812368938 -1.3508771929824563
-1.5614035087719298 -1.3404335431122587
-1.5423222697816783 -1.3157894736842106
-1.526315789473685 -1.2936787305303665
-1.5162358743834674 -1.280701754385965
-1.4912280701754395 -1.2462374885721321
-1.4907418285296574 -1.2456140350877192
-1.4653025481793223 -1.2105263157894743
-1.4561403508771935 -1.1969644453940453
-1.440472355333629 -1.1754385964912286
-1.4210526315789478 -1.1467910955419864
-1.4163398279352228 -1.140350877192983
-1.3925357972136225 -1.1052631578947372
-1.385964912280702 -1.0948107561717857
-1.3691997334376405 -1.0701754385964914
-1.3508771929824566 -1.0411892166772199
-1.3466926632004623 -1.0350877192982457
-1.3245028409090909 -1.0
-1.3157894736842106 -0.9850893296914882
-1.3029535566759338 -0.9649122807017552
-1.2822899760414255 -0.9298245614035094
-1.280701754385965 -0.926872965383143
-1.2618047202626705 -0.8947368421052637
-1.2456140350877192 -0.8650169579478869
-1.2424090714591358 -0.859649122807018
-1.2233134469218196 -0.8245614035087723
-1.2105263157894743 -0.7990915153641583
-1.2052089626497036 -0.7894736842105265
-1.1875678467626152 -0.7543859649122808
-1.1754385964912286 -0.7281532856951958
-1.1709047381361728 -0.7192982456140351
-1.154681603558602 -0.6842105263157894
-1.140350877192983 -0.6506323713796683
-1.1396327356853677 -0.6491228070175445
-1.1248002055029114 -0.6140350877192988
-1.1111419172932333 -0.5789473684210531
-1.1052631578947372 -0.5620706782685488
-1.0981092060457613 -0.5438596491228074
-1.08578474806545 -0.5087719298245617
-1.0745289269081626 -0.47368421052631593
-1.0701754385964914 -0.458193458176125
-1.0638602697782191 -0.4385964912280702
-1.0539176504344978 -0.40350877192982537
-1.0449654541759807 -0.36842105263157965
-1.0369580560596896 -0.3333333333333339
-1.0350877192982457 -0.32336584186346456
-1.0294777641778867 -0.2982456140350882
-1.022800972841508 -0.2631578947368425
-1.0170294236195083 -0.22807017543859676
-1.012133975130365 -0.19298245614035103
-1.0080902916500198 -0.1578947368421053
-1.004878534448427 -0.12280701754385959
-1.0024831148192292 -0.08771929824561475
-1.00089250297501 -0.05263157894736903
-1.000099088386841 -0.017543859649123306
-1.0 -4.440892098500626e-16
-0.9649122807017552 -1.734723475976807e-18
-0.9298245614035094 -1.734723475976807e-18
-0.8947368421052637 -1.734723475976807e-18
-0.859649122807018 0.0
-0.8245614035087723 1.734723475976807e-18
-0.7894736842105265 0.0
-0.7543859649122808 0.0
-0.7192982456140351 -1.734723475976807e-18
-0.6842105263157894 0.0
-0.6491228070175445 0.0
-0.6140350877192988 0.0
-0.5789473684210531 0.0
-0.5438596491228074 0.0
-0.5087719298245617 1.734723475976807e-18
-0.47368421052631593 -1.734723475976807e-18
-0.4385964912280702 3.469446951953614e-18
-0.40350877192982537 1.734723475976807e-18
-0.36842105263157965 -1.734723475976807e-18
-0.3333333333333339 -1.734723475976807e-18
-0.2982456140350882 1.734723475976807e-18
-0.2631578947368425 1.734723475976807e-18
-0.22807017543859676 1.734723475976807e-18
-0.19298245614035103 3.469446951953614e-18
-0.1578947368421053 1.734723475976807e-18
-0.12280701754385959 0.0
-0.08771929824561475 0.0
-0.05263157894736903 0.0
-0.017543859649123306 0.0
0.017543859649122417 0.0
0.05263157894736814 0.0
0.08771929824561386 0.0
0.12280701754385959 0.0
0.15789473684210442 1.734723475976807e-18
0.19298245614035014 0.0
0.22807017543859587 1.734723475976807e-18
0.2631578947368416 -1.734723475976807e-18
0.2982456140350873 1.734723475976807e-18
0.33333333333333304 -1.734723475976807e-18
0.36842105263157876 -1.734723475976807e-18
0.4035087719298245 -1.734723475976807e-18
0.4385964912280702 -1.734723475976807e-18
0.47368421052631504 -1.734723475976807e-18
0.5087719298245608 0.0
0.5438596491228065 -1.734723475976807e-18
0.5789473684210522 -1.734723475976807e-18
0.6140350877192979 1.734723475976807e-18
0.6491228070175437 0.0
0.6842105263157894 0.0
0.7192982456140342 1.734723475976807e-18
0.7543859649122799 0.0
0.7894736842105257 0.0
0.8245614035087714 0.0
0.8596491228070171 0.0
0.8947368421052628 0.0
0.9298245614035086 1.734723475976807e-18
0.9649122807017543 -1.734723475976807e-18
1.0 0.0
1.0350877192982448 0.0
1.0701754385964914 -1.734723475976807e-18
1.1052631578947363 -1.734723475976807e-18
1.140350877192983 0.0
1.1754385964912277 0.0
1.2105263157894726 -1.734723475976807e-18
1.2456140350877192 0.0
1.280701754385964 1.734723475976807e-18
1.3157894736842106 -1.734723475976807e-18
1.3508771929824555 0.0
1.385964912280702 3.469446951953614e-18
1.421052631578947 -3.469446951953614e-18
1.4561403508771917 0.0
1.4912280701754383 0.0
1.5263157894736832 0.0
1.5614035087719298 0.0
1.5964912280701746 0.0
1.6315789473684212 -1.734723475976807e-18
1.666666666666666 -1.734723475976807e-18
1.701754385964911 0.0
1.7368421052631575 -1.734723475976807e-18
1.7719298245614024 0.0
1.807017543859649 -1.734723475976807e-18
1.8421052631578938 0.0
1.8771929824561404 -3.469446951953614e-18
1.9122807017543852 0.0
1.9473684210526319 0.0
1.9824561403508767 1.734723475976807e-18
2.0175438596491215 -1.734723475976807e-18
2.052631578947368 -1.734723475976807e-18
2.087719298245613 1.734723475976807e-18
2.1228070175438596 0.0
2.1578947368421044 0.0
2.192982456140351 -1.734723475976807e-18
2.228070175438596 0.0
2.2631578947368425 -1.734723475976807e-18
2.2982456140350873 1.734723475976807e-18
2.333333333333332 0.0
2.3684210526315788 1.734723475976807e-18
2.4035087719298236 0.0
2.43859649122807 0.0
2.473684210526315 0.0
2.5087719298245617 1.734723475976807e-18
2.5438596491228065 1.734723475976807e-18
2.5789473684210513 0.0
2.614035087719298 0.0
2.6491228070175428 0.0
2.6842105263157894 -1.734723475976807e-18
2.719298245614034 0.0
2.754385964912281 0.0
2.7894736842105257 -1.734723475976807e-18
2.8245614035087705 0.0
2.859649122807017 0.0
2.894736842105262 1.734723475976807e-18
2.9298245614035086 0.0
2.9649122807017534 1.734723475976807e-18
3.0 0.0
3.035087719298245 0.0
3.0701754385964914 -1.734723475976807e-18
3.1052631578947363 0.0
3.140350877192981 0.0
3.1754385964912277 0.0
3.2105263157894726 1.734723475976807e-18
3.245614035087719 0.0
3.280701754385964 0.0
3.3157894736842106 0.0
3.3508771929824555 1.734723475976807e-18
3.385964912280702 0.0
3.421052631578947 0.0
3.4561403508771917 1.734723475976807e-18
3.4912280701754383 0.0
3.526315789473683 1.734723475976807e-18
3.56140350877193 0.0
3.5964912280701746 0.0
3.6315789473684212 0.0
3.666666666666666 0.0
3.701754385964911 0.0
3.7368421052631575 -1.734723475976807e-18
3.7719298245614024 0.0
3.807017543859649 0.0
3.842105263157894 1.734723475976807e-18
3.8771929824561404 -1.734723475976807e-18
3.9122807017543852 0.0
3.94736842105263 0.0
3.9824561403508767 -1.734723475976807e-18
4.0175438596491215 -1.734723475976807e-18
4.052631578947368 0.0
4.087719298245613 1.734723475976807e-18
4.12280701754386 0.0
4.157894736842104 0.0
4.192982456140351 -1.734723475976807e-18
4.228070175438596 0.0
4.263157894736841 0.0
4.298245614035087 0.0
4.333333333333332 0.0
4.368421052631579 -1.734723475976807e-18
4.403508771929824 0.0
4.43859649122807 0.0
4.473684210526315 0.0
4.508771929824562 1.734723475976807e-18
4.5438596491228065 0.0
4.578947368421051 0.0
4.614035087719298 -1.734723475976807e-18
4.649122807017543 0.0
4.684210526315789 0.0
4.719298245614034 0.0
4.754385964912281 0.0
4.789473684210526 -1.734723475976807e-18
4.8245614035087705 -1.734723475976807e-18
4.859649122807017 0.0
4.894736842105262 -1.734723475976807e-18
4.9298245614035086 0.0
4.964912280701753 -1.734723475976807e-18
5.0 0.0
5.035087719298245 1.734723475976807e-18
5.07017543859649 -1.734723475976807e-18
5.105263157894736 0.0
5.140350877192981 0.0
5.175438596491228 1.734723475976807e-18
5.210526315789473 -1.734723475976807e-18
5.245614035087719 1.734723475976807e-18
5.280701754385964 0.0
5.315789473684211 0.0
5.3508771929824555 0.0
5.3859649122807 0.0
5.421052631578947 0.0
5.456140350877192 1.734723475976807e-18
5.491228070175438 1.734723475976807e-18
5.526315789473683 0.0
5.56140350877193 0.0
5.596491228070175 0.0
5.631578947368421 1.734723475976807e-18
5.666666666666666 0.0
5.701754385964911 0.0
5.7368421052631575 0.0
5.771929824561402 1.734723475976807e-18
5.807017543859649 0.0
5.842105263157894 1.734723475976807e-18
5.87719298245614 0.0
5.912280701754385 0.0
5.94736842105263 0.0
5.982456140350877 1.734723475976807e-18
6.0175438596491215 0.0
6.052631578947368 -1.734723475976807e-18
6.087719298245613 0.0
6.12280701754386 -1.734723475976807e-18
6.157894736842104 1.734723475976807e-18
6.192982456140349 1.734723475976807e-18
6.228070175438596 -1.734723475976807e-18
6.263157894736841 -1.734723475976807e-18
6.298245614035087 -1.734723475976807e-18
6.333333333333332 1.734723475976807e-18
6.368421052631579 -1.734723475976807e-18
6.403508771929824 0.0
6.43859649122807 0.0
6.473684210526315 0.0
6.50877192982456 -1.734723475976807e-18
6.5438596491228065 -1.734723475976807e-18
6.578947368421051 -1.734723475976807e-18
6.614035087719298 0.0
6.649122807017543 -1.734723475976807e-18
6.684210526315789 0.0
6.719298245614034 0.0
6.754385964912281 -1.734723475976807e-18
6.789473684210526 0.0
6.8245614035087705 -1.734723475976807e-18
6.859649122807017 0.0
6.894736842105262 -1.734723475976807e-18
6.9298245614035086 0.0
6.964912280701753 -1.734723475976807e-18
7.0 0.0
6.9897187448577895 -7.0
6.964912280701753 -6.975157047739582
6.95452678012638 -6.964912280701754
6.9298245614035086 -6.940173173069706
6.919333221844473 -6.9298245614035086
6.894736842105262 -6.905190887756994
6.884138037365976 -6.894736842105264
6.859649122807017 -6.870210224463903
6.848941193204486 -6.859649122807017
6.8245614035087705 -6.835231216698206
6.813742655007213 -6.824561403508772
6.789473684210526 -6.800253898839478
6.778542387527935 -6.789473684210527
6.754385964912281 -6.765278306166508
6.743340354598965 -6.754385964912281
6.719298245614034 -6.73030447488576
6.708136519102101 -6.719298245614034
6.684210526315789 -6.695332442160895
6.672930842938481 -6.684210526315789
6.649122807017543 -6.660362246143361
6.637723286997334 -6.6491228070175445
6.614035087719298 -6.625393926004184
6.602513811123554 -6.614035087719298
6.578947368421051 -6.590427521966921
6.567302374084055 -6.578947368421053
6.5438596491228065 -6.555463075341898
6.532088933532859 -6.543859649122808
6.50877192982456 -6.520500628561729
6.496873445974858 -6.508771929824562
6.473684210526315 -6.4855402252182355
6.461655866728188 -6.473684210526315
6.43859649122807 -6.45058191010076
6.426436149885155 -6.43859649122807
6.403508771929824 -6.415625729235998
6.391214248271664 -6.4035087719298245
6.368421052631579 -6.380671729929382
6.355990113405059 -6.368421052631579
6.333333333333332 -6.345719960808084
6.320763695450324 -6.333333333333333
6.298245614035087 -6.310770471865741
6.285534943174564 -6.298245614035087
6.263157894736841 -6.275823314508937
6.250303803899685 -6.2631578947368425
6.228070175438596 -6.2408785416055865
6.215070223453193 -6.228070175438597
6.192982456140349 -6.20593620753522
6.179834146117041 -6.192982456140351
6.157894736842104 -6.170996368241353
6.144595514574402 -6.157894736842105
6.12280701754386 -6.136059081285961
6.109354269854304 -6.12280701754386
6.087719298245613 -6.101124405906212
6.074110351274013 -6.087719298245614
6.052631578947368 -6.066192403073531
6.0388636963790585 -6.052631578947368
6.0175438596491215 -6.031263135555113
6.003614240880795 -6.017543859649123
5.982456140350877 -5.996336667978033
5.968361918591377 -5.982456140350877
5.94736842105263 -5.961413066896015
5.93310666135604 -5.947368421052632
5.912280701754385 -5.9264924008590745
5.89784839898253 -5.912280701754386
5.87719298245614 -5.89157474048608
5.862587059167582 -5.87719298245614
5.842105263157894 -5.856660158540459
5.827322567420261 -5.842105263157895
5.807017543859649 -5.821748730009171
5.792054846982058 -5.807017543859649
5.771929824561402 -5.786840532185078
5.756783818743547 -5.771929824561404
5.7368421052631575 -5.751935644752956
5.721509401157447 -5.7368421052631575
5.701754385964911 -5.717034149879264
5.68623151014792 -5.701754385964913
5.666666666666666 -5.6821361323059
5.650950059015885 -5.666666666666667
5.631578947368421 -5.647241679448131
5.615664958340208 -5.631578947368421
5.596491228070175 -5.612350881496921
5.580376115874473 -5.5964912280701755
5.56140350877193 -5.57746383152589
5.545083436439199 -5.56140350877193
5.526315789473683 -5.542580625603117
5.509786821809207 -5.526315789473684
5.491228070175438 -5.507701362908094
5.4744861705959185 -5.491228070175438
5.456140350877192 -5.4728261458540395
5.439181378124297 -5.4561403508771935
5.421052631578947 -5.437955080215927
5.40387233630419 -5.421052631578947
5.3859649122807 -5.403088275264466
5.368558933495746 -5.385964912280702
5.3508771929824555 -5.368225843906422
5.333241054368596 -5.350877192982457
5.315789473684211 -5.333367902831569
5.297918579754484 -5.315789473684211
5.280701754385964 -5.298514572666672
5.262591386492989 -5.280701754385965
5.245614035087719 -5.263665978136885
5.2272593472699445 -5.245614035087719
5.210526315789473 -5.228822248234946
5.191922330448201 -5.210526315789474
5.175438596491228 -5.193983516398662
5.156580199890267 -5.175438596491228
5.140350877192981 -5.159149920697098
5.121232814772421 -5.140350877192983
5.105263157894736 -5.1243216040260045
5.085880029389786 -5.105263157894737
5.07017543859649 -5.089498714312995
5.050521692951892 -5.0701754385964914
5.035087719298245 -5.054681404733046
5.0151576493681755 -5.035087719298246
5.0 -5.019869833934912
4.979787737022844 -5.0
4.964912280701753 -4.98506416627912
4.944411788538508 -4.964912280701754
4.9298245614035086 -4.950264572088199
4.909029630527932 -4.9298245614035086
4.894736842105262 -4.915471227909889
4.8736410833332195 -4.894736842105264
4.859649122807017 -4.880684316794136
4.838245960751681 -4.859649122807017
4.8245614035087705 -4.845904028584651
4.8028440697476436 -4.824561403508772
4.789473684210526 -4.811130560225992
4.767435210149316 -4.789473684210527
4.754385964912281 -4.776364116087077
4.732019174329877 -4.754385964912281
4.719298245614034 -4.741604908302167
4.696595746871791 -4.719298245614035
4.684210526315789 -4.706853157130443
4.661164704213363 -4.684210526315789
4.649122807017543 -4.672109091335281
4.6257258142764455 -4.6491228070175445
4.614035087719298 -4.637372948584584
4.590278836074129 -4.614035087719298
4.578947368421051 -4.602644975873419
4.554823519297204 -4.578947368421053
4.5438596491228065 -4.567925429970513
4.5193596038780335 -4.543859649122807
4.508771929824562 -4.533214577890071
4.483886819530444 -4.508771929824562
4.473684210526315 -4.4985126973906775
4.448404885264108 -4.473684210526317
4.43859649122807 -4.463820077503039
4.412913508871781 -4.43859649122807
4.403508771929824 -4.429137019088503
4.377412386387656 -4.4035087719298245
4.368421052631579 -4.3944638354305
4.341901201514953 -4.368421052631579
4.333333333333332 -4.359800852861094
4.306379625020741 -4.333333333333334
4.298245614035087 -4.32514841142514
4.270847314095803 -4.298245614035087
4.263157894736841 -4.290506865584621
4.235303911677277 -4.2631578947368425
4.228070175438596 -4.25587658496605
4.199749045731483 -4.228070175438597
4.192982456140351 -4.2212579551539635
4.1641823284943555 -4.192982456140351
4.157894736842104 -4.186651378533863
4.128603355666483 -4.157894736842105
4.12280701754386 -4.152057275188169
4.0930117055597055 -4.12280701754386
4.087719298245613 -4.117476083849093
4.057406938191875 -4.087719298245615
4.052631578947368 -4.082908262912658
4.021788594326142 -4.052631578947368
4.0175438596491215 -4.048354291518433
3.986156194450885 -4.017543859649123
3.9824561403508767 -4.0138146706999915
3.9505092376960107 -3.9824561403508776
3.9473684210526305 -3.9792899246114506
3.9148472006810753 -3.947368421052632
3.9122807017543852 -3.9447806018360554
3.8791695362902794 -3.9122807017543857
3.8771929824561404 -3.910287276783155
3.8434756723689674 -3.8771929824561404
3.842105263157894 -3.8758105511805985
3.8077650103358427 -3.8421052631578947
3.807017543859649 -3.841351055670189
3.772036923704611 -3.80701754385965
3.771929824561402 -3.8069094515144855
3.7368421052631575 -3.77247111139702
3.736274852217217 -3.7719298245614037
3.701754385964911 -3.7380482551892884
3.7004900381907695 -3.736842105263158
3.666666666666666 -3.7036445483373814
3.664684773430904 -3.7017543859649127
3.6315789473684212 -3.6692607443273064
3.6288582519579196 -3.666666666666667
3.5964912280701746 -3.6348976346540254
3.5930096277278563 -3.6315789473684212
3.56140350877193 -3.600556051184532
3.557138012219682 -3.5964912280701755
3.526315789473683 -3.5662368686971506
3.52124247185127 -3.56140350877193
3.4912280701754383 -3.5319410076125464
3.485322025210153 -3.5263157894736845
3.4561403508771917 -3.497669436933393
3.449375640083712 -3.491228070175439
3.421052631578947 -3.4634231774115545
3.413402230272036 -3.456140350877193
3.385964912280702 -3.4292033049634147
3.3774006521650843 -3.421052631578948
3.3508771929824555 -3.3950109543563336
3.3413697010640098 -3.385964912280702
3.3157894736842106 -3.3608473231915443
3.3053081072245836 -3.3508771929824563
3.280701754385964 -3.3267136762116127
3.2692145315984327 -3.3157894736842106
3.245614035087719 -3.292611349963672
3.2330875612454557 -3.280701754385965
3.2105263157894726 -3.258541757853087
3.1969257043880654 -3.2456140350877196
3.1754385964912277 -3.224506395626189
3.1607273850749427 -3.210526315789474
3.140350877192981 -3.190506847325074
3.1244909374186767 -3.175438596491228
3.1052631578947363 -3.1565447917625766
3.0882145993679515 -3.140350877192983
3.0701754385964914 -3.1226220095711037
3.0518965059708103 -3.105263157894737
3.035087719298245 -3.088740390885576
3.015534682080925 -3.0701754385964914
3.0 -3.0549019437280087
2.979127034453604 -3.0350877192982457
2.9649122807017534 -3.021108803169639
2.9426713431724787 -3.0
2.9298245614035086 -2.9873632413561437
2.9061652523413217 -2.9649122807017543
2.894736842105262 -2.953667678492339
2.869606259968102 -2.929824561403508
2.859649122807017 -2.920024694895431
2.8329917069601867 -2.8947368421052637
2.8245614035087705 -2.8864370442402345
2.796318765140276 -2.859649122807018
2.7894736842105257 -2.8529076681365018
2.75958442418224 -2.8245614035087723
2.7543859649122804 -2.8194397121976693
2.72278547735413 -2.7894736842105265
2.719298245614034 -2.786036543782629
2.685918505942275 -2.754385964912281
2.6842105263157894 -2.752701771617964
2.6491228070175428 -2.7194339124453295
2.648973904537773 -2.719298245614035
2.614035087719298 -2.686174575706399
2.611878184966956 -2.6842105263157894
2.5789473684210513 -2.6529909722664673
2.574696985976169 -2.6491228070175445
2.5438596491228065 -2.61988750598455
2.537425409654912 -2.614035087719299
2.5087719298245617 -2.586868918028192
2.500058202805646 -2.578947368421053
2.473684210526315 -2.5539403195430253
2.46258972558461 -2.5438596491228074
2.43859649122807 -2.521107228204519
2.425013916866094 -2.5087719298245617
2.4035087719298236 -2.4883756092044154
2.3873242559330254 -2.473684210526316
2.3684210526315788 -2.455751921316701
2.349513720041681 -2.43859649122807
2.333333333333332 -2.423243168798023
2.3115747373447944 -2.4035087719298245
2.2982456140350873 -2.390856960009403
2.273499134583595 -2.3684210526315788
2.2631578947368425 -2.3586015738044916
2.235278078873768 -2.333333333333334
2.228070175438596 -2.326486034920926
2.19690201281068 -2.298245614035088
2.192982456140351 -2.2945201998429994
2.158360582003027 -2.2631578947368425
2.1578947368421044 -2.262714854885796
2.1228070175438596 -2.2309426668750953
2.1194728287918383 -2.2280701754385968
2.087719298245613 -2.1993214620021164
2.080354339267168 -2.192982456140351
2.052631578947368 -2.1678842182148714
2.041014680123447 -2.1578947368421053
2.0175438596491215 -2.1366450845124643
2.001437489732216 -2.1228070175438596
1.9824561403508767 -2.105619683527854
1.961604868510746 -2.0877192982456148
1.9473684210526319 -2.0748253098385323
1.9214972022307677 -2.052631578947369
1.9122807017543852 -2.044281161523829
1.8810929611791336 -2.0175438596491233
1.8771929824561404 -2.0140086117149307
1.8421052631578938 -1.983949993947714
1.8402572742832695 -1.9824561403508776
1.807017543859649 -1.954006600441859
1.7987925827696494 -1.9473684210526319
1.7719298245614024 -1.9243844700843606
1.7569100731962357 -1.9122807017543861
1.7368421052631575 -1.8951135220083846
1.71457280034918 -1.8771929824561404
1.701754385964911 -1.8662275279645697
1.6717396535129934 -1.8421052631578947
1.666666666666666 -1.8377647619929929
1.6315789473684212 -1.8096128618450735
1.6281221519708358 -1.807017543859649
1.5964912280701746 -1.7816885727925846
1.5834602463605831 -1.7719298245614041
1.5614035087719298 -1.7542824716081644
1.5380591517507294 -1.7368421052631584
1.5263157894736834 -1.7274520759682712
1.491841693435467 -1.7017543859649127
1.4912280701754383 -1.7012638899904373
1.4561403508771917 -1.675233615993892
1.4437000736502186 -1.666666666666667
1.421052631578947 -1.6499009153534014
1.3943428035593157 -1.6315789473684212
1.3859649122807023 -1.6253871764396477
1.3508771929824555 -1.6014610633860051
1.342948717948718 -1.5964912280701755
1.3157894736842106 -1.5780939233803801
1.2889973523371192 -1.5614035087719298
1.280701754385964 -1.555803997348056
1.2456140350877192 -1.5341857502929859
1.2315804232960428 -1.526315789473685
1.2105263157894726 -1.5134747042089827
1.1754385964912277 -1.4940310884415242
1.1697917792427694 -1.4912280701754392
1.140350877192983 -1.4752653977759629
1.1052631578947363 -1.458138800413574
1.1006051951584401 -1.4561403508771935
1.0701754385964914 -1.4418081031944987
1.0350877192982448 -1.4272245922728557
1.0178369195923003 -1.4210526315789478
1.0 -1.4140049801745962
0.9649122807017543 -1.402319403301529
0.9298245614035086 -1.392649581612428
0.8989260008996862 -1.385964912280702
0.8947368421052629 -1.38495436302559
0.8596491228070171 -1.3790134742998938
0.8245614035087714 -1.3754619112051718
0.7894736842105257 -1.3744539179297417
0.7543859649122799 -1.3762052151885773
0.7192982456140342 -1.3810100202099456
0.6977704678362562 -1.385964912280702
0.6842105263157894 -1.3890236002894114
0.6491228070175437 -1.400359245617473
0.6140350877192979 -1.4160369671856836
0.6051440049022937 -1.4210526315789476
0.5789473684210522 -1.4358104136604224
0.5504110118062443 -1.4561403508771935
0.5438596491228065 -1.4608428471661872
0.5089929731490522 -1.4912280701754392
0.5087719298245608 -1.491423968299196
0.4754096706490145 -1.526315789473685
0.47368421052631504 -1.5281694168306683
0.4469128523957552 -1.5614035087719298
0.4385964912280702 -1.572126215782136
0.421976415397468 -1.5964912280701755
0.4035087719298245 -1.6249670439277735
0.3996884233931131 -1.6315789473684212
0.37984124336197056 -1.666666666666667
0.36842105263157876 -1.6879394057098471
0.3617202729044833 -1.7017543859649127
0.34523255813953463 -1.7368421052631584
0.33333333333333304 -1.7636460325901475
0.32997399219765905 -1.7719298245614041
0.31600249066002506 -1.807017543859649
0.30292479108635106 -1.8421052631578947
0.2982456140350873 -1.8550017846361326
0.29080918588606347 -1.8771929824561404
0.2795034291993481 -1.9122807017543861
0.26885752296253085 -1.9473684210526319
0.2631578947368416 -1.9668096255530032
0.25888427966467886 -1.9824561403508776
0.24954182702720704 -2.0175438596491233
0.2407030936118922 -2.052631578947369
0.23233204585291686 -2.0877192982456148
0.22807017543859587 -2.1061126373143426
0.22443619606448553 -2.1228070175438596
0.21698349712059128 -2.1578947368421053
0.2098992544552534 -2.192982456140351
0.20315937013788288 -2.2280701754385968
0.19674170000519553 -2.2631578947368425
0.19298245614035014 -2.2843330635019727
0.1906443154148716 -2.298245614035088
0.18485525407722195 -2.333333333333334
0.17932733529874675 -2.3684210526315788
0.17404500530077632 -2.4035087719298245
0.1689938568819525 -2.43859649122807
0.16416052900381697 -2.473684210526316
0.15953261653239706 -2.5087719298245617
0.15789473684210442 -2.5213909602530373
0.15511308513218525 -2.5438596491228074
0.15088325501838268 -2.578947368421053
0.14682459966710662 -2.614035087719299
0.14292798077997532 -2.6491228070175445
0.1391848634335667 -2.6842105263157894
0.13558726877617003 -2.719298245614035
0.13212773100562986 -2.754385964912281
0.12879925819011814 -2.7894736842105265
0.12559529654359777 -2.8245614035087723
0.12280701754385959 -2.8561527315601616
0.12251064168357399 -2.859649122807018
0.11954682028866231 -2.8947368421052637
0.11668940168997008 -2.9298245614035086
0.11393334665216395 -2.964912280701754
0.11127391112684913 -3.0
0.10870662571922762 -3.0350877192982457
0.10622727680388544 -3.0701754385964914
0.10383188913989005 -3.105263157894737
0.10151670985053765 -3.140350877192983
0.09927819364655668 -3.175438596491228
0.09711298918356405 -3.2105263157894735
0.09501792645525173 -3.24561403508772
0.09299000513331523 -3.280701754385965
0.09102638377365406 -3.3157894736842106
0.08912436981599493 -3.3508771929824563
0.08771929824561386 -3.3774274035462826
0.08728211658177701 -3.385964912280702
0.08549859745213041 -3.421052631578948
0.08376921405681387 -3.456140350877193
0.08209179654232669 -3.491228070175439
0.0804642827330022 -3.5263157894736845
0.07888471177944861 -3.56140350877193
0.0773512182399968 -3.5964912280701755
0.07586202656173144 -3.6315789473684212
0.07441544593055796 -3.666666666666667
0.07300986546236068 -3.7017543859649127
0.07164374970966694 -3.736842105263158
0.07031563446037128 -3.7719298245614032
0.06902412280701754 -3.8070175438596494
0.06776788146689985 -3.8421052631578947
0.06654563733485212 -3.8771929824561404
0.06535617425205525 -3.912280701754386
0.06419832997552405 -3.947368421052632
0.06307099333415123 -3.9824561403508776
0.061973101558293345 -4.017543859649123
0.06090363777089784 -4.052631578947368
0.05986162862909484 -4.087719298245615
0.058846142106026275 -4.12280701754386
0.05785628540345876 -4.157894736842105
0.05689120298644002 -4.192982456140351
0.05595007473190835 -4.228070175438597
0.05503211418376448 -4.2631578947368425
0.05413656690746475 -4.298245614035087
0.05326270893769857 -4.333333333333334
0.05263157894736814 -4.359134337354316
0.05240997408666534 -4.368421052631579
0.05157791124792358 -4.4035087719298245
0.05076550837058895 -4.43859649122807
0.049972150890361944 -4.473684210526315
0.049197248072024496 -4.508771929824562
0.04844023190916995 -4.543859649122807
0.04770055608275401 -4.578947368421053
0.04697769497490038 -4.614035087719298
0.04627114273463525 -4.6491228070175445
0.04558041239244922 -4.684210526315789
0.044905035020791316 -4.719298245614035
0.04424455893779227 -4.754385964912281
0.04359854895169105 -4.7894736842105265
0.042966585643604324 -4.824561403508772
0.04234826468643062 -4.859649122807017
0.04174319619782354 -4.894736842105264
0.04115100412530033 -4.9298245614035086
0.04057132566167404 -4.964912280701753
0.04000381068911258 -5.0
0.03944812125023326 -5.035087719298245
0.03890393104474075 -5.0701754385964914
0.03837092495020798 -5.105263157894736
0.03784879856568585 -5.140350877192983
0.03733725777690677 -5.175438596491228
0.036836018341922655 -5.210526315789474
0.036344805496086846 -5.245614035087719
0.035863353575354466 -5.280701754385965
0.03539140565693724 -5.315789473684211
0.03492871321640445 -5.350877192982456
0.03447503580037576 -5.385964912280702
0.03403014071400062 -5.421052631578947
0.03359380272246567 -5.4561403508771935
0.03316580376581537 -5.491228070175438
0.032745932686411024 -5.526315789473684
0.03233398496839256 -5.56140350877193
0.03192976248854239 -5.5964912280701755
0.03153307327798472 -5.631578947368421
0.03114373129418507 -5.666666666666667
0.0307615562027441 -5.701754385964913
0.030386373168508087 -5.7368421052631575
0.030018012655543942 -5.771929824561404
0.02965631023555164 -5.807017543859649
0.029301106404309413 -5.842105263157895
0.028952246405769523 -5.87719298245614
0.028609580063441914 -5.912280701754386
0.02827296161872289 -5.947368421052632
0.02794224957584384 -5.982456140350877
0.027617306553131778 -6.017543859649123
0.027297999140290144 -6.052631578947368
0.0269841977614224 -6.087719298245614
0.026675776543536395 -6.12280701754386
0.026372613190279982 -6.157894736842105
0.026074588860671367 -6.192982456140351
0.025781588052599835 -6.228070175438596
0.02549349849088335 -6.2631578947368425
0.025210211019680684 -6.298245614035087
0.024931619499065374 -6.333333333333333
0.024657620705578573 -6.368421052631579
0.02438811423658687 -6.4035087719298245
0.024123002418279506 -6.43859649122807
0.023862190217147583 -6.473684210526316
0.023605585154795612 -6.508771929824562
0.02335309722594245 -6.5438596491228065
0.02310463881947636 -6.578947368421053
0.02286012464243442 -6.614035087719298
0.02261947164678343 -6.649122807017544
0.022382598958884795 -6.684210526315789
0.02214942781153161 -6.719298245614035
0.021919881478451204 -6.754385964912281
0.021693885211171573 -6.7894736842105265
0.02147136617815456 -6.824561403508772
0.021252253406103372 -6.859649122807017
0.02103647772335603 -6.894736842105263
0.02082397170528043 -6.9298245614035086
0.02061466962159072 -6.964912280701754
0.02040850738550777 -7.0
-7.0 6.989733823312342
-6.975142000730468 6.964912280701753
-6.964912280701754 6.954542243067975
-6.940157742076741 6.929824561403509
-6.9298245614035086 6.9193490810945875
-6.905175060957667 6.894736842105261
-6.894736842105264 6.884154305172155
-6.870193989608699 6.859649122807017
-6.859649122807017 6.84895788225798
-6.835214561092874 6.8245614035087705
-6.824561403508771 6.813759778461438
-6.8002368093264725 6.789473684210526
-6.7894736842105265 6.7785599590177945
-6.7652607691055575 6.754385964912281
-6.754385964912281 6.743358388261095
-6.730286476133514 6.719298245614034
-6.719298245614036 6.70815502959607
-6.695313967049595 6.684210526315789
-6.684210526315789 6.672949845469006
-6.660343279458488 6.649122807017543
-6.649122807017544 6.637742797337561
-6.6253744519610365 6.614035087719298
-6.614035087719298 6.6025338456394636
-6.590407524186049 6.578947368421051
-6.578947368421053 6.567322949760056
-6.555442536823341 6.5438596491228065
-6.543859649122807 6.532110067998621
-6.520479531657994 6.50877192982456
-6.508771929824562 6.496895157533477
-6.4855185516059395 6.473684210526315
-6.473684210526316 6.461678174385722
-6.450559640750869 6.43859649122807
-6.43859649122807 6.42645907338164
-6.415602844382587 6.403508771929824
-6.403508771929824 6.39123780811367
-6.380648209036817 6.368421052631579
-6.368421052631579 6.356014330899878
-6.3456957825365645 6.333333333333332
-6.333333333333333 6.320788592741888
-6.3107456140350875 6.298245614035087
-6.298245614035087 6.285560543281177
-6.275797754060536 6.263157894736841
-6.2631578947368425 6.250330130753685
-6.2408522545623795 6.228070175438596
-6.228070175438597 6.215097301942647
-6.205909168959638 6.192982456140349
-6.192982456140351 6.1798620021295845
-6.170968552191061 6.157894736842104
-6.157894736842105 6.144624175043363
-6.136030460767303 6.12280701754386
-6.12280701754386 6.10938376280723
-6.1010949528252 6.087719298245613
-6.087719298245614 6.074140705883735
-6.066162088184262 6.052631578947368
-6.052631578947368 6.038894943017467
-6.031231928405441 6.0175438596491215
-6.017543859649123 6.003646411175454
-5.996304536852335 5.982456140350877
-5.982456140350877 5.968395045485176
-5.96137997875489 5.94736842105263
-5.947368421052632 5.9331407791700395
-5.926458321275776 5.912280701754385
-5.912280701754386 5.897883543482212
-5.891539633579498 5.87719298245614
-5.87719298245614 5.862623267632692
-5.856623986904431 5.842105263157894
-5.842105263157895 5.827359878718481
-5.821711454637898 5.807017543859649
-5.807017543859649 5.792093301646725
-5.786802112394415 5.771929824561402
-5.771929824561404 5.756823459055678
-5.7518960380973185 5.7368421052631575
-5.7368421052631575 5.721550271232329
-5.716993312063858 5.701754385964911
-5.701754385964913 5.68627365602656
-5.682094017094017 5.666666666666666
-5.666666666666668 5.650993528761612
-5.64719823856316 5.631578947368421
-5.631578947368421 5.615709802140747
-5.612306064518773 5.596491228070175
-5.5964912280701755 5.580422386149873
-5.577417585781452 5.56140350877193
-5.56140350877193 5.545131187955938
-5.542532896050371 5.526315789473683
-5.526315789473683 5.5098361118009045
-5.507652092013473 5.491228070175438
-5.491228070175438 5.474537058891074
-5.472775273462593 5.456140350877192
-5.4561403508771935 5.439233927281516
-5.437902543413818 5.421052631578947
-5.421052631578947 5.40392661175537
-5.403034008233291 5.3859649122807
-5.385964912280702 5.368615003697768
-5.368169777768813 5.3508771929824555
-5.350877192982456 5.333298990964073
-5.333309965487489 5.315789473684211
-5.315789473684211 5.297978457742177
-5.298454688619785 5.280701754385964
-5.280701754385965 5.262653284408531
-5.263604068310311 5.245614035087719
-5.245614035087719 5.2273233473775855
-5.228758229775691 5.210526315789473
-5.210526315789474 5.191988518944308
-5.193917302469934 5.175438596491228
-5.175438596491228 5.15664866711939
-5.159081420257666 5.140350877192981
-5.140350877192983 5.121303655456801
-5.124250721595704 5.105263157894736
-5.105263157894737 5.085953342873223
-5.089425349723401 5.07017543859649
-5.0701754385964914 5.0505975834589965
-5.054605452862258 5.035087719298245
-5.035087719298246 5.015236226280064
-5.019791184425331 5.0
-5.0 4.979869115170471
-4.984982703236964 4.964912280701753
-4.964912280701754 4.9444960885148745
-4.950180173763481 4.9298245614035086
-4.9298245614035086 4.909116979020539
-4.915383766355388 4.894736842105262
-4.894736842105264 4.873731613478223
-4.880593657501842 4.859649122807017
-4.859649122807017 4.838339812511349
-4.8458100300980025 4.8245614035087705
-4.824561403508772 4.802941390312815
-4.8110330737261195 4.789473684210526
-4.7894736842105265 4.767536154368715
-4.776262984951066 4.754385964912281
-4.754385964912281 4.732123905168287
-4.741499967631254 4.719298245614034
-4.719298245614035 4.696704435899256
-4.706744233245823 4.684210526315789
-4.684210526315789 4.661277532127772
-4.671996001239052 4.649122807017543
-4.6491228070175445 4.6258429714620295
-4.637255499383106 4.614035087719298
-4.614035087719298 4.590400523198652
-4.602522964160174 4.578947368421051
-4.578947368421053 4.554949947950824
-4.567798641165247 4.5438596491228065
-4.543859649122807 4.519490997257091
-4.533082785530766 4.508771929824562
-4.508771929824562 4.484023413169723
-4.498375662374563 4.473684210526315
-4.473684210526316 4.448546927821384
-4.463677547272535 4.43859649122807
-4.43859649122807 4.413061262968856
-4.428988726757605 4.403508771929824
-4.4035087719298245 4.377566129512417
-4.394309498846718 4.368421052631579
-4.368421052631579 4.342061226989391
-4.359640173597615 4.333333333333332
-4.333333333333334 4.306546243040349
-4.324981073697376 4.298245614035087
-4.298245614035087 4.271020852846217
-4.290332535084783 4.263157894736841
-4.2631578947368425 4.235484718534582
-4.255694907608783 4.228070175438596
-4.228070175438597 4.199937488553204
-4.221068555725413 4.192982456140351
-4.192982456140351 4.164378797008773
-4.186453859235832 4.157894736842104
-4.157894736842105 4.128808262968665
-4.151851214068211 4.12280701754386
-4.12280701754386 4.093225489723415
-4.117261033106497 4.087719298245613
-4.087719298245615 4.0576300640073795
-4.082683747069316 4.052631578947368
-4.052631578947368 4.022021555174932
-4.048119805442458 4.0175438596491215
-4.017543859649123 3.9863995143293645
-4.013569677468781 3.9824561403508767
-3.9824561403508776 3.950763473401371
-3.979033853199525 3.94736842105263
-3.947368421052632 3.9151129441739214
-3.944512844611528 3.9122807017543852
-3.912280701754386 3.8794474172499633
-3.910007186795008 3.8771929824561404
-3.8771929824561404 3.8437663609592123
-3.8755174392171288 3.842105263157894
-3.8421052631578947 3.8080692202000135
-3.841044187066888 3.807017543859649
-3.8070175438596494 3.7723554152119445
-3.806588042687362 3.7719298245614024
-3.7721436519416933 3.7368421052631575
-3.7719298245614037 3.7366181190688263
-3.737705243208809 3.701754385964911
-3.736842105263158 3.7008500132260638
-3.7032850854096795 3.666666666666666
-3.701754385964913 3.665062438162166
-3.668883870679247 3.6315789473684217
-3.6666666666666674 3.629254655589553
-3.6345023243095427 3.5964912280701746
-3.6315789473684212 3.5934258925261013
-3.600141206675225 3.56140350877193
-3.5964912280701755 3.5575753393645573
-3.5658013152908783 3.526315789473683
-3.56140350877193 3.521702147819157
-3.531483487010527 3.4912280701754383
-3.526315789473685 3.4858054287408087
-3.497188600380643 3.4561403508771913
-3.4912280701754383 3.4498842497915385
-3.462917578159098 3.421052631578947
-3.456140350877193 3.413937632968196
-3.4286713900134957 3.385964912280702
-3.421052631578948 3.3779645519646713
-3.394451055413694 3.3508771929824555
-3.3859649122807025 3.3419639293610723
-3.3602576467346377 3.3157894736842106
-3.350877192982457 3.3059346336274165
-3.3260922925871372 3.280701754385964
-3.3157894736842106 3.269875475928486
-3.2919561813960034 3.245614035087719
-3.280701754385965 3.233785206715477
-3.2578505652466863 3.210526315789473
-3.2456140350877196 3.1976625120890088
-3.223776764023767 3.1754385964912277
-3.2105263157894743 3.161506009916911
-3.189736169866833 3.140350877192981
-3.175438596491228 3.125314245688987
-3.1557302519719257 3.1052631578947363
-3.140350877192983 3.089085688089657
-3.1217605617694826 3.0701754385964914
-3.105263157894737 3.052818724267979
-3.0878287385129477 3.035087719298245
-3.0701754385964914 3.0165116547831143
-3.053936515315697 3.0
-3.0350877192982457 2.980162688201733
-3.0200857256778297 2.9649122807017534
-3.0 2.9437699353222477
-2.9862783105488675 2.9298245614035086
-2.9649122807017543 2.907331402999067
-2.952516325977175 2.894736842105262
-2.9298245614035086 2.870844987538282
-2.9188019514025703 2.859649122807017
-2.8947368421052637 2.8343084676344192
-2.8851374986546108 2.8245614035087705
-2.859649122807018 2.7977194968159944
-2.8515254217261323 2.7894736842105257
-2.8245614035087723 2.761075595365801
-2.817968327399262 2.754385964912281
-2.7894736842105265 2.7243741416799456
-2.7844689868100296 2.719298245614034
-2.754385964912281 2.6876123630279225
-2.751030348047538 2.6842105263157894
-2.719298245614035 2.6507873256743077
-2.7176555498948405 2.6491228070175428
-2.6843427826737716 2.614035087719298
-2.68421052631579 2.6138902061201033
-2.651035552574206 2.5789473684210513
-2.6491228070175445 2.5768510928383606
-2.617798207110857 2.5438596491228065
-2.614035087719299 2.539733689417696
-2.5846344719168015 2.5087719298245617
-2.578947368421053 2.5025339479620174
-2.5515483248376905 2.473684210526315
-2.5438596491228074 2.4652475719119464
-2.518544016729008 2.43859649122807
-2.5087719298245617 2.4278699992474984
-2.485626094283738 2.4035087719298236
-2.473684210526316 2.3903963845863405
-2.4527994251203715 2.3684210526315788
-2.43859649122807 2.3528215801329964
-2.4200692253908267 2.333333333333332
-2.4035087719298245 2.315140115441294
-2.387441090202023 2.2982456140350873
-2.3684210526315788 2.277346175962303
-2.35492102718384 2.2631578947368425
-2.333333333333334 2.239433580363876
-2.3225154935812298 2.228070175438596
-2.298245614035088 2.2013957566267486
-2.2902314373000583 2.192982456140351
-2.2631578947368425 2.163225716947261
-2.2580763423960786 2.1578947368421044
-2.2280701754385968 2.1249160315097178
-2.226058279565775 2.1228070175438596
-2.1941320224189003 2.087719298245613
-2.192982456140351 2.0863936539509265
-2.162260691803491 2.052631578947368
-2.1578947368421053 2.047594393412691
-2.130542325649939 2.0175438596491215
-2.1228070175438596 2.008615588217166
-2.098986869776966 1.9824561403508767
-2.0877192982456148 1.9694466007876223
-2.067605095177166 1.9473684210526319
-2.052631578947369 1.9300761178602803
-2.036408681771826 1.9122807017543852
-2.0175438596491233 1.8904921164892818
-2.0054103122730575 1.8771929824561404
-1.9824561403508776 1.8506818316793585
-1.9746237775738196 1.8421052631578938
-1.9473684210526319 1.810631726830863
-1.9440640953153552 1.807017543859649
-1.9136741278483556 1.7719298245614024
-1.9122807017543861 1.7702294790373356
-1.8833610502916545 1.7368421052631575
-1.8771929824561404 1.729312908537961
-1.8533051765215496 1.701754385964911
-1.8421052631578947 1.6880810353480813
-1.8235255788035658 1.666666666666666
-1.807017543859649 1.6465146336071286
-1.7940431427798358 1.6315789473684212
-1.7719298245614041 1.604593519580842
-1.7648807792963064 1.5964912280701746
-1.7368421052631584 1.5622965965144155
-1.7360636657698236 1.5614035087719298
-1.7072981597280712 1.5263157894736832
-1.7017543859649127 1.5191247614204493
-1.678858206032119 1.4912280701754383
-1.666666666666667 1.4754199987601515
-1.6508154943934752 1.4561403508771917
-1.6315789473684212 1.431217664664077
-1.62320294683182 1.421052631578947
-1.5964912280701755 1.3864904186715803
-1.5960570029725478 1.385964912280702
-1.5689521812368934 1.3508771929824557
-1.5614035087719298 1.3404335431122587
-1.5423222697816783 1.3157894736842106
-1.526315789473685 1.2936787305303665
-1.516235874383467 1.280701754385964
-1.4912280701754392 1.2462374885721323
-1.4907418285296574 1.2456140350877192
-1.4653025481793212 1.2105263157894726
-1.4561403508771935 1.1969644453940453
-1.4404723553336285 1.1754385964912277
-1.4210526315789478 1.1467910955419867
-1.4163398279352228 1.140350877192983
-1.3925357972136219 1.1052631578947363
-1.385964912280702 1.0948107561717857
-1.3691997334376405 1.0701754385964914
-1.3508771929824563 1.0411892166772199
-1.3466926632004617 1.0350877192982448
-1.3245028409090909 1.0
-1.3157894736842106 0.985089329691488
-1.3029535566759334 0.9649122807017543
-1.2822899760414248 0.9298245614035086
-1.280701754385965 0.9268729653831431
-1.26180472026267 0.8947368421052628
-1.2456140350877192 0.8650169579478869
-1.2424090714591354 0.8596491228070171
-1.223313446921819 0.8245614035087714
-1.2105263157894743 0.7990915153641583
-1.205208962649703 0.7894736842105257
-1.1875678467626147 0.7543859649122799
-1.1754385964912286 0.7281532856951958
-1.1709047381361724 0.7192982456140342
-1.154681603558602 0.6842105263157894
-1.140350877192983 0.6506323713796682
-1.1396327356853673 0.6491228070175437
-1.1248002055029112 0.6140350877192979
-1.1111419172932329 0.5789473684210522
-1.1052631578947372 0.562070678268549
-1.0981092060457613 0.5438596491228065
-1.0857847480654494 0.5087719298245608
-1.0745289269081626 0.47368421052631504
-1.0701754385964914 0.4581934581761249
-1.0638602697782191 0.4385964912280702
-1.0539176504344976 0.4035087719298245
-1.0449654541759803 0.3684210526315787
-1.0369580560596894 0.33333333333333304
-1.0350877192982457 0.3233658418634646
-1.0294777641778865 0.2982456140350873
-1.022800972841508 0.2631578947368416
-1.0170294236195083 0.22807017543859587
-1.0121339751303648 0.19298245614035014
-1.0080902916500198 0.15789473684210442
-1.004878534448427 0.12280701754385959
-1.0024831148192292 0.08771929824561386
-1.00089250297501 0.05263157894736814
-1.000099088386841 0.017543859649122417
-1.0350877192982457 3.469446951953614e-18
-1.0701754385964914 -3.469446951953614e-18
-1.1052631578947372 3.469446951953614e-18
-1.140350877192983 0.0
-1.1754385964912286 0.0
-1.2105263157894743 0.0
-1.2456140350877192 0.0
-1.280701754385965 0.0
-1.3157894736842106 0.0
-1.3508771929824563 0.0
-1.385964912280702 0.0
-1.4210526315789478 -3.469446951953614e-18
-1.4561403508771935 0.0
-1.4912280701754392 -3.469446951953614e-18
-1.526315789473685 0.0
-1.5614035087719298 0.0
-1.5964912280701755 0.0
-1.6315789473684212 -3.469446951953614e-18
-1.666666666666667 -3.469446951953614e-18
-1.7017543859649127 -3.469446951953614e-18
-1.7368421052631584 -3.469446951953614e-18
-1.7719298245614041 0.0
-1.807017543859649 -3.469446951953614e-18
-1.8421052631578947 0.0
-1.8771929824561404 0.0
-1.9122807017543861 0.0
-1.9473684210526319 0.0
-1.9824561403508776 -3.469446951953614e-18
-2.0175438596491233 0.0
-2.052631578947369 0.0
-2.0877192982456148 0.0
-2.1228070175438596 0.0
-2.1578947368421053 -3.469446951953614e-18
-2.192982456140351 0.0
-2.2280701754385968 3.469446951953614e-18
-2.2631578947368425 0.0
-2.298245614035088 3.469446951953614e-18
-2.333333333333334 0.0
-2.3684210526315788 0.0
-2.4035087719298245 0.0
-2.43859649122807 0.0
-2.473684210526316 0.0
-2.5087719298245617 0.0
-2.5438596491228074 0.0
-2.578947368421053 0.0
-2.614035087719299 0.0
-2.6491228070175445 -3.469446951953614e-18
-2.6842105263157894 -3.469446951953614e-18
-2.719298245614035 0.0
-2.754385964912281 3.469446951953614e-18
-2.7894736842105265 0.0
-2.8245614035087723 0.0
-2.859649122807018 0.0
-2.8947368421052637 0.0
-2.9298245614035086 0.0
-2.9649122807017543 0.0
-3.0 0.0
-3.0350877192982457 0.0
-3.0701754385964914 0.0
-3.105263157894737 0.0
-3.140350877192983 0.0
-3.175438596491228 0.0
-3.210526315789474 3.469446951953614e-18
-3.2456140350877196 0.0
-3.280701754385965 0.0
-3.3157894736842106 0.0
-3.3508771929824563 0.0
-3.385964912280702 3.469446951953614e-18
-3.421052631578948 0.0
-3.456140350877193 0.0
-3.491228070175439 0.0
-3.5263157894736845 0.0
-3.56140350877193 0.0
-3.5964912280701755 0.0
-3.6315789473684212 0.0
-3.666666666666667 -3.469446951953614e-18
-3.7017543859649127 0.0
-3.736842105263158 0.0
-3.7719298245614037 0.0
-3.8070175438596494 0.0
-3.8421052631578947 0.0
-3.8771929824561404 0.0
-3.912280701754386 -3.469446951953614e-18
-3.947368421052632 0.0
-3.9824561403508776 0.0
-4.017543859649123 0.0
-4.052631578947368 0.0
-4.087719298245615 -3.469446951953614e-18
-4.12280701754386 3.469446951953614e-18
-4.157894736842105 -3.469446951953614e-18
-4.192982456140351 0.0
-4.228070175438597 0.0
-4.2631578947368425 0.0
-4.298245614035087 0.0
-4.333333333333334 0.0
-4.368421052631579 0.0
-4.4035087719298245 0.0
-4.43859649122807 0.0
-4.473684210526316 0.0
-4.508771929824562 0.0
-4.543859649122807 0.0
-4.578947368421053 0.0
-4.614035087719298 0.0
-4.6491228070175445 3.469446951953614e-18
-4.684210526315789 0.0
-4.719298245614035 0.0
-4.754385964912281 0.0
-4.7894736842105265 0.0
-4.824561403508772 0.0
-4.859649122807017 0.0
-4.894736842105264 3.469446951953614e-18
-4.9298245614035086 -3.469446951953614e-18
-4.964912280701754 0.0
-5.0 0.0
-5.035087719298246 0.0
-5.0701754385964914 3.469446951953614e-18
-5.105263157894737 -3.469446951953614e-18
-5.140350877192983 0.0
-5.175438596491228 0.0
-5.210526315789474 0.0
-5.245614035087719 0.0
-5.280701754385965 0.0
-5.315789473684211 0.0
-5.350877192982456 0.0
-5.385964912280702 3.469446951953614e-18
-5.421052631578947 0.0
-5.4561403508771935 0.0
-5.491228070175438 0.0
-5.526315789473684 0.0
-5.56140350877193 0.0
-5.5964912280701755 0.0
-5.631578947368421 0.0
-5.666666666666667 0.0
-5.701754385964913 0.0
-5.7368421052631575 0.0
-5.771929824561404 0.0
-5.807017543859649 0.0
-5.842105263157895 0.0
-5.87719298245614 0.0
-5.912280701754386 0.0
-5.947368421052632 0.0
-5.982456140350877 0.0
-6.017543859649123 0.0
-6.052631578947368 0.0
-6.087719298245614 0.0
-6.12280701754386 0.0
-6.157894736842105 0.0
-6.192982456140351 0.0
-6.228070175438597 0.0
-6.2631578947368425 0.0
-6.298245614035087 0.0
-6.333333333333333 0.0
-6.368421052631579 -3.469446951953614e-18
-6.4035087719298245 -3.469446951953614e-18
-6.43859649122807 0.0
-6.473684210526316 0.0
-6.508771929824562 0.0
-6.543859649122807 0.0
-6.578947368421053 0.0
-6.614035087719298 0.0
-6.649122807017544 0.0
-6.684210526315789 0.0
-6.719298245614035 0.0
-6.754385964912281 0.0
-6.7894736842105265 0.0
-6.824561403508772 0.0
-6.859649122807017 0.0
-6.894736842105263 0.0
-6.9298245614035086 0.0
-6.964912280701754 0.0
-7.0 0.0
6.9897187448577895 7.0
6.964912280701753 6.975157047739581
6.954526780126379 6.964912280701753
6.9298245614035086 6.940173173069706
6.919333221844475 6.9298245614035086
6.894736842105262 6.905190887756994
6.884138037365975 6.894736842105262
6.859649122807017 6.870210224463902
6.848941193204486 6.859649122807017
6.8245614035087705 6.835231216698206
6.813742655007212 6.8245614035087705
6.789473684210526 6.800253898839477
6.778542387527933 6.789473684210526
6.754385964912281 6.765278306166508
6.743340354598965 6.754385964912281
6.719298245614034 6.73030447488576
6.7081365191021 6.719298245614034
6.684210526315789 6.695332442160895
6.672930842938481 6.684210526315789
6.649122807017543 6.660362246143361
6.637723286997334 6.649122807017543
6.614035087719298 6.625393926004184
6.602513811123553 6.614035087719298
6.578947368421051 6.590427521966921
6.567302374084052 6.578947368421051
6.543859649122806 6.555463075341898
6.532088933532858 6.5438596491228065
6.50877192982456 6.52050062856173
6.496873445974856 6.50877192982456
6.473684210526315 6.4855402252182355
6.4616558667281865 6.473684210526315
6.43859649122807 6.450581910100761
6.426436149885156 6.43859649122807
6.403508771929824 6.415625729235999
6.391214248271663 6.403508771929824
6.368421052631579 6.380671729929382
6.35599011340506 6.368421052631579
6.333333333333332 6.3457199608080845
6.320763695450324 6.333333333333332
6.298245614035087 6.310770471865741
6.285534943174564 6.298245614035087
6.263157894736841 6.275823314508937
6.250303803899683 6.263157894736841
6.228070175438596 6.2408785416055865
6.215070223453193 6.228070175438596
6.192982456140349 6.205936207535219
6.179834146117039 6.192982456140349
6.157894736842104 6.170996368241353
6.144595514574402 6.157894736842104
6.12280701754386 6.136059081285961
6.109354269854304 6.12280701754386
6.087719298245613 6.101124405906212
6.074110351274013 6.087719298245613
6.052631578947368 6.066192403073531
6.0388636963790585 6.052631578947368
6.0175438596491215 6.031263135555113
6.003614240880793 6.0175438596491215
5.982456140350877 5.996336667978033
5.968361918591377 5.982456140350877
5.94736842105263 5.961413066896015
5.933106661356038 5.94736842105263
5.912280701754385 5.9264924008590745
5.89784839898253 5.912280701754385
5.87719298245614 5.89157474048608
5.862587059167582 5.87719298245614
5.842105263157894 5.856660158540459
5.827322567420261 5.842105263157894
5.807017543859649 5.821748730009171
5.792054846982058 5.807017543859649
5.771929824561402 5.786840532185077
5.756783818743546 5.771929824561402
5.7368421052631575 5.751935644752956
5.721509401157448 5.7368421052631575
5.701754385964911 5.717034149879264
5.686231510147917 5.701754385964911
5.666666666666666 5.6821361323059
5.650950059015885 5.666666666666666
5.631578947368421 5.647241679448131
5.615664958340208 5.631578947368421
5.596491228070175 5.612350881496921
5.580376115874472 5.596491228070175
5.56140350877193 5.57746383152589
5.545083436439199 5.56140350877193
5.526315789473683 5.542580625603117
5.509786821809207 5.526315789473683
5.491228070175438 5.507701362908094
5.4744861705959185 5.491228070175438
5.456140350877192 5.4728261458540395
5.439181378124294 5.456140350877192
5.421052631578947 5.437955080215927
5.40387233630419 5.421052631578947
5.3859649122807 5.403088275264466
5.368558933495744 5.3859649122807
5.3508771929824555 5.368225843906423
5.333241054368594 5.3508771929824555
5.315789473684211 5.333367902831569
5.297918579754484 5.315789473684211
5.280701754385964 5.298514572666672
5.262591386492987 5.280701754385964
5.245614035087719 5.263665978136885
5.2272593472699445 5.245614035087719
5.210526315789473 5.228822248234946
5.1919223304481985 5.210526315789473
5.175438596491228 5.193983516398663
5.156580199890266 5.175438596491228
5.140350877192981 5.159149920697098
5.121232814772419 5.140350877192981
5.105263157894736 5.124321604026005
5.085880029389784 5.105263157894736
5.07017543859649 5.089498714312995
5.050521692951891 5.07017543859649
5.035087719298245 5.054681404733045
5.015157649368175 5.035087719298245
5.0 5.019869833934912
4.979787737022844 5.0
4.964912280701753 4.98506416627912
4.944411788538506 4.964912280701753
4.9298245614035086 4.950264572088198
4.909029630527932 4.9298245614035086
4.894736842105262 4.915471227909889
4.873641083333219 4.894736842105262
4.859649122807017 4.880684316794137
4.8382459607516815 4.859649122807017
4.8245614035087705 4.845904028584651
4.802844069747641 4.8245614035087705
4.789473684210526 4.811130560225992
4.767435210149315 4.789473684210526
4.754385964912281 4.776364116087077
4.732019174329877 4.754385964912281
4.719298245614034 4.741604908302167
4.6965957468717905 4.719298245614034
4.684210526315789 4.7068531571304435
4.6611647042133635 4.684210526315789
4.649122807017543 4.672109091335281
4.625725814276444 4.649122807017543
4.614035087719298 4.637372948584584
4.590278836074129 4.614035087719298
4.578947368421051 4.602644975873419
4.554823519297202 4.578947368421051
4.5438596491228065 4.567925429970512
4.519359603878032 4.5438596491228065
4.508771929824562 4.533214577890071
4.483886819530444 4.508771929824562
4.473684210526315 4.4985126973906775
4.448404885264107 4.473684210526315
4.43859649122807 4.463820077503039
4.412913508871781 4.43859649122807
4.403508771929824 4.429137019088502
4.377412386387655 4.403508771929824
4.368421052631579 4.3944638354305
4.341901201514953 4.368421052631579
4.333333333333332 4.359800852861094
4.306379625020739 4.333333333333332
4.298245614035087 4.32514841142514
4.270847314095803 4.298245614035087
4.263157894736841 4.290506865584621
4.235303911677275 4.263157894736841
4.228070175438596 4.25587658496605
4.199749045731483 4.228070175438596
4.192982456140351 4.2212579551539635
4.1641823284943555 4.192982456140351
4.157894736842104 4.186651378533862
4.128603355666483 4.157894736842104
4.12280701754386 4.152057275188169
4.093011705559706 4.12280701754386
4.087719298245613 4.117476083849093
4.057406938191874 4.087719298245613
4.052631578947368 4.082908262912658
4.021788594326142 4.052631578947368
4.0175438596491215 4.048354291518433
3.986156194450883 4.0175438596491215
3.9824561403508767 4.0138146706999915
3.9505092376960094 3.9824561403508767
3.94736842105263 3.9792899246114506
3.9148472006810735 3.94736842105263
3.9122807017543852 3.944780601836056
3.879169536290279 3.9122807017543852
3.8771929824561404 3.910287276783155
3.8434756723689674 3.8771929824561404
3.842105263157894 3.8758105511805985
3.8077650103358414 3.842105263157894
3.807017543859649 3.8413510556701893
3.77203692370461 3.807017543859649
3.7719298245614024 3.806909451514486
3.7368421052631575 3.7724711113970204
3.736274852217216 3.7719298245614024
3.701754385964911 3.738048255189289
3.7004900381907695 3.7368421052631575
3.666666666666666 3.703644548337381
3.664684773430902 3.7017543859649105
3.6315789473684212 3.669260744327307
3.6288582519579182 3.6666666666666665
3.596491228070174 3.634897634654025
3.5930096277278567 3.6315789473684217
3.56140350877193 3.6005560511845314
3.557138012219681 3.5964912280701746
3.526315789473683 3.5662368686971506
3.52124247185127 3.56140350877193
3.4912280701754383 3.531941007612547
3.4853220252101513 3.526315789473683
3.4561403508771917 3.4976694369333936
3.4493756400837117 3.491228070175439
3.421052631578947 3.4634231774115545
3.4134022302720353 3.4561403508771917
3.385964912280702 3.4292033049634147
3.3774006521650835 3.421052631578947
3.3508771929824555 3.3950109543563336
3.3413697010640098 3.385964912280702
3.3157894736842106 3.3608473231915448
3.3053081072245827 3.3508771929824555
3.280701754385964 3.3267136762116127
3.2692145315984327 3.3157894736842106
3.245614035087719 3.2926113499636718
3.233087561245455 3.280701754385964
3.2105263157894726 3.258541757853087
3.1969257043880654 3.245614035087719
3.1754385964912277 3.2245063956261886
3.1607273850749413 3.2105263157894726
3.140350877192981 3.1905068473250737
3.1244909374186767 3.1754385964912277
3.1052631578947363 3.1565447917625766
3.0882145993679497 3.140350877192981
3.0701754385964914 3.1226220095711037
3.0518965059708085 3.1052631578947363
3.035087719298245 3.0887403908855764
3.0155346820809252 3.0701754385964914
3.0 3.0549019437280087
2.9791270344536027 3.035087719298245
2.9649122807017534 3.021108803169639
2.9426713431724787 3.0
2.9298245614035086 2.9873632413561433
2.9061652523413204 2.9649122807017534
2.894736842105262 2.9536676784923386
2.8696062599681023 2.9298245614035086
2.859649122807017 2.920024694895431
2.832991706960185 2.894736842105262
2.8245614035087705 2.8864370442402336
2.796318765140275 2.859649122807017
2.7894736842105257 2.8529076681365018
2.759584424182238 2.8245614035087705
2.754385964912281 2.819439712197669
2.7227854773541287 2.7894736842105257
2.719298245614034 2.786036543782629
2.685918505942275 2.754385964912281
2.6842105263157894 2.7527017716179634
2.6491228070175428 2.7194339124453295
2.648973904537772 2.719298245614034
2.614035087719298 2.6861745757063993
2.611878184966956 2.6842105263157894
2.5789473684210513 2.6529909722664673
2.5746969859761673 2.6491228070175428
2.5438596491228065 2.61988750598455
2.5374254096549107 2.614035087719298
2.5087719298245617 2.586868918028192
2.5000582028056444 2.5789473684210513
2.473684210526315 2.553940319543025
2.462589725584609 2.5438596491228065
2.43859649122807 2.5211072282045186
2.425013916866094 2.5087719298245617
2.4035087719298236 2.4883756092044154
2.3873242559330246 2.473684210526315
2.3684210526315788 2.455751921316701
2.349513720041681 2.43859649122807
2.333333333333332 2.423243168798023
2.3115747373447935 2.4035087719298236
2.2982456140350873 2.390856960009403
2.273499134583595 2.3684210526315788
2.2631578947368425 2.3586015738044916
2.2352780788737663 2.333333333333332
2.228070175438596 2.326486034920926
2.1969020128106793 2.2982456140350873
2.192982456140351 2.2945201998429994
2.158360582003027 2.2631578947368425
2.1578947368421044 2.262714854885796
2.1228070175438596 2.2309426668750953
2.119472828791837 2.228070175438596
2.087719298245613 2.1993214620021164
2.080354339267168 2.192982456140351
2.052631578947368 2.167884218214872
2.0410146801234457 2.1578947368421044
2.0175438596491215 2.1366450845124647
2.001437489732216 2.1228070175438596
1.9824561403508767 2.105619683527854
1.9616048685107441 2.087719298245613
1.9473684210526319 2.0748253098385323
1.9214972022307668 2.052631578947368
1.9122807017543852 2.044281161523829
1.8810929611791314 2.0175438596491215
1.8771929824561404 2.0140086117149307
1.8421052631578938 1.9839499939477139
1.8402572742832686 1.9824561403508767
1.807017543859649 1.954006600441859
1.7987925827696494 1.9473684210526319
1.7719298245614024 1.9243844700843606
1.7569100731962348 1.9122807017543852
1.7368421052631575 1.8951135220083848
1.71457280034918 1.8771929824561404
1.701754385964911 1.8662275279645697
1.671739653512992 1.8421052631578938
1.666666666666666 1.8377647619929929
1.6315789473684212 1.8096128618450735
1.6281221519708358 1.807017543859649
1.5964912280701746 1.7816885727925846
1.583460246360581 1.7719298245614024
1.5614035087719298 1.7542824716081646
1.538059151750728 1.7368421052631575
1.5263157894736832 1.7274520759682712
1.4918416934354646 1.701754385964911
1.4912280701754383 1.7012638899904373
1.4561403508771917 1.6752336159938919
1.4437000736502175 1.666666666666666
1.421052631578947 1.6499009153534017
1.3943428035593157 1.6315789473684212
1.385964912280702 1.6253871764396477
1.3508771929824557 1.6014610633860051
1.3429487179487165 1.5964912280701746
1.3157894736842106 1.5780939233803801
1.2889973523371192 1.5614035087719298
1.280701754385964 1.555803997348056
1.2456140350877192 1.5341857502929859
1.23158042329604 1.5263157894736832
1.2105263157894726 1.513474704208983
1.1754385964912277 1.4940310884415242
1.169791779242768 1.4912280701754383
1.140350877192983 1.4752653977759629
1.1052631578947363 1.4581388004135738
1.100605195158436 1.4561403508771917
1.0701754385964914 1.4418081031944987
1.0350877192982448 1.4272245922728557
1.0178369195922978 1.421052631578947
1.0 1.414004980174596
0.9649122807017544 1.402319403301529
0.9298245614035086 1.392649581612428
0.8989260008996862 1.385964912280702
0.8947368421052628 1.38495436302559
0.8596491228070171 1.3790134742998936
0.8245614035087714 1.3754619112051718
0.7894736842105257 1.3744539179297417
0.7543859649122799 1.3762052151885773
0.7192982456140342 1.3810100202099453
0.6977704678362562 1.385964912280702
0.6842105263157894 1.3890236002894112
0.6491228070175437 1.400359245617473
0.6140350877192979 1.4160369671856836
0.6051440049022956 1.421052631578947
0.5789473684210522 1.4358104136604224
0.5504110118062469 1.4561403508771917
0.5438596491228065 1.4608428471661872
0.5089929731490532 1.4912280701754383
0.5087719298245608 1.4914239682991959
0.4754096706490161 1.5263157894736832
0.47368421052631504 1.5281694168306679
0.4469128523957552 1.5614035087719298
0.4385964912280702 1.5721262157821363
0.42197641539746866 1.5964912280701746
0.4035087719298245 1.6249670439277732
0.39968842339311306 1.6315789473684212
0.379841243361971 1.666666666666666
0.36842105263157876 1.6879394057098471
0.3617202729044841 1.701754385964911
0.3452325581395351 1.7368421052631575
0.33333333333333304 1.7636460325901475
0.3299739921976597 1.7719298245614024
0.31600249066002495 1.807017543859649
0.3029247910863513 1.8421052631578938
0.2982456140350873 1.8550017846361326
0.29080918588606347 1.8771929824561404
0.27950342919934845 1.9122807017543852
0.26885752296253085 1.9473684210526319
0.2631578947368416 1.9668096255530032
0.25888427966467903 1.9824561403508767
0.2495418270272075 2.0175438596491215
0.24070309361189243 2.052631578947368
0.23233204585291722 2.087719298245613
0.22807017543859587 2.1061126373143426
0.22443619606448553 2.1228070175438596
0.2169834971205915 2.1578947368421044
0.2098992544552534 2.192982456140351
0.20315937013788307 2.228070175438596
0.19674170000519553 2.2631578947368425
0.19298245614035014 2.2843330635019727
0.19064431541487173 2.2982456140350873
0.1848552540772222 2.333333333333332
0.17932733529874675 2.3684210526315788
0.17404500530077643 2.4035087719298236
0.1689938568819525 2.43859649122807
0.16416052900381706 2.473684210526315
0.15953261653239706 2.5087719298245617
0.15789473684210442 2.5213909602530373
0.15511308513218536 2.5438596491228065
0.15088325501838287 2.5789473684210513
0.14682459966710673 2.614035087719298
0.14292798077997554 2.6491228070175428
0.1391848634335667 2.6842105263157894
0.1355872687761701 2.719298245614034
0.13212773100562986 2.754385964912281
0.1287992581901182 2.7894736842105257
0.1255952965435979 2.82456140350877
0.12280701754385959 2.856152731560161
0.12251064168357408 2.859649122807017
0.11954682028866245 2.894736842105262
0.1166894016899701 2.9298245614035086
0.11393334665216401 2.9649122807017534
0.11127391112684912 3.0
0.10870662571922773 3.035087719298245
0.10622727680388544 3.0701754385964914
0.10383188913989014 3.1052631578947363
0.10151670985053773 3.140350877192981
0.09927819364655668 3.1754385964912277
0.09711298918356412 3.2105263157894726
0.09501792645525174 3.2456140350877187
0.09299000513331526 3.280701754385964
0.09102638377365407 3.315789473684211
0.089124369815995 3.350877192982456
0.08771929824561386 3.3774274035462826
0.08728211658177702 3.385964912280702
0.08549859745213045 3.421052631578947
0.08376921405681392 3.4561403508771917
0.0820917965423267 3.4912280701754383
0.08046428273300227 3.526315789473683
0.07888471177944861 3.56140350877193
0.07735121823999683 3.5964912280701746
0.07586202656173144 3.6315789473684212
0.07441544593055799 3.666666666666666
0.07300986546236077 3.701754385964911
0.07164374970966694 3.7368421052631575
0.07031563446037135 3.7719298245614024
0.06902412280701756 3.807017543859649
0.06776788146689988 3.842105263157894
0.06654563733485214 3.8771929824561404
0.06535617425205528 3.9122807017543852
0.06419832997552412 3.94736842105263
0.06307099333415125 3.9824561403508767
0.0619731015582934 4.0175438596491215
0.06090363777089784 4.052631578947368
0.05986162862909489 4.087719298245613
0.058846142106026275 4.12280701754386
0.05785628540345878 4.157894736842104
0.05689120298644002 4.192982456140351
0.055950074731908356 4.228070175438596
0.05503211418376454 4.263157894736841
0.05413656690746475 4.298245614035087
0.05326270893769862 4.333333333333332
0.05263157894736814 4.359134337354316
0.05240997408666534 4.368421052631579
0.051577911247923595 4.403508771929824
0.05076550837058895 4.43859649122807
0.04997215089036197 4.473684210526315
0.049197248072024496 4.508771929824562
0.048440231909169976 4.5438596491228065
0.047700556082754045 4.578947368421051
0.04697769497490038 4.614035087719298
0.04627114273463527 4.649122807017543
0.04558041239244922 4.684210526315789
0.04490503502079134 4.719298245614034
0.04424455893779227 4.754385964912281
0.04359854895169106 4.789473684210526
0.04296658564360436 4.8245614035087705
0.04234826468643062 4.859649122807017
0.04174319619782357 4.894736842105262
0.041151004125300324 4.9298245614035086
0.04057132566167406 4.964912280701753
0.04000381068911257 5.0
0.03944812125023329 5.035087719298245
0.038903931044740776 5.07017543859649
0.038370924950208 5.105263157894736
0.037848798565685876 5.140350877192981
0.03733725777690677 5.175438596491228
0.036836018341922676 5.210526315789473
0.036344805496086846 5.245614035087719
0.03586335357535448 5.280701754385964
0.03539140565693724 5.315789473684211
0.03492871321640446 5.3508771929824555
0.03447503580037578 5.3859649122807
0.03403014071400062 5.421052631578947
0.03359380272246569 5.456140350877192
0.03316580376581536 5.491228070175438
0.03274593268641104 5.526315789473683
0.03233398496839256 5.56140350877193
0.03192976248854239 5.596491228070175
0.03153307327798473 5.631578947368421
0.031143731294185076 5.666666666666666
0.030761556202744116 5.701754385964911
0.030386373168508087 5.7368421052631575
0.030018012655543963 5.771929824561402
0.029656310235551635 5.807017543859649
0.02930110640430942 5.842105263157894
0.028952246405769523 5.87719298245614
0.028609580063441924 5.912280701754385
0.028272961618722912 5.94736842105263
0.027942249575843837 5.982456140350877
0.0276173065531318 6.017543859649121
0.027297999140290144 6.052631578947368
0.0269841977614224 6.087719298245612
0.026675776543536395 6.12280701754386
0.026372613190279982 6.157894736842104
0.026074588860671388 6.192982456140349
0.025781588052599842 6.228070175438596
0.025493498490883358 6.263157894736841
0.025210211019680684 6.298245614035087
0.02493161949906538 6.333333333333332
0.024657620705578573 6.368421052631579
0.024388114236586877 6.403508771929824
0.024123002418279502 6.43859649122807
0.0238621902171476 6.473684210526314
0.02360558515479562 6.50877192982456
0.023353097225942455 6.5438596491228065
0.023104638819476372 6.578947368421051
0.022860124642434424 6.614035087719299
0.022619471646783438 6.649122807017544
0.022382598958884798 6.68421052631579
0.02214942781153162 6.719298245614034
0.021919881478451204 6.754385964912281
0.021693885211171583 6.789473684210526
0.02147136617815457 6.8245614035087705
0.021252253406103375 6.859649122807017
0.021036477723356033 6.894736842105262
0.02082397170528043 6.9298245614035086
0.02061466962159072 6.964912280701753
0.020408507385507767 7.0



==> contour_data_Pearcey2.txt <==
-7.0 -6.988781240832566
-6.976095982316463 -6.964912280701753
-6.964912280701753 -6.953575176039658
-6.941126251115348 -6.9298245614035086
-6.9298245614035086 -6.918367234586356
-6.906158393922741 -6.894736842105263
-6.894736842105263 -6.883157376714575
-6.871192450575831 -6.859649122807017
-6.859649122807017 -6.847945561611434
-6.836228461974507 -6.824561403508772
-6.824561403508772 -6.812731747375624
-6.801266470115519 -6.789473684210527
-6.789473684210527 -6.777515890982505
-6.766306518127912 -6.754385964912281
-6.754385964912281 -6.742297948247927
-6.731348650309821 -6.719298245614036
-6.719298245614035 -6.707077873790658
-6.696392912166639 -6.684210526315789
-6.684210526315789 -6.671855620993412
-6.661439350450673 -6.649122807017544
-6.649122807017543 -6.636631141962384
-6.626488013202307 -6.614035087719298
-6.614035087719298 -6.601404387485238
-6.591538949792766 -6.578947368421053
-6.578947368421053 -6.5661753069874855
-6.556592210968537 -6.543859649122807
-6.543859649122808 -6.530943848487167
-6.521647848897539 -6.508771929824562
-6.508771929824562 -6.495709958547792
-6.486705917217087 -6.473684210526315
-6.473684210526315 -6.460473582229419
-6.4517664710837845 -6.43859649122807
-6.43859649122807 -6.425234663037824
-6.416829567225369 -6.4035087719298245
-6.4035087719298245 -6.389993142871667
-6.3818952639946485 -6.368421052631579
-6.368421052631579 -6.354748961967547
-6.346963621425605 -6.333333333333333
-6.333333333333333 -6.319502058842879
-6.312034701291765 -6.298245614035087
-6.298245614035087 -6.284252370236464
-6.277108567166948 -6.2631578947368425
-6.2631578947368425 -6.2489998310466675
-6.242185284488493 -6.228070175438597
-6.228070175438597 -6.213744374267087
-6.207264920623101 -6.192982456140351
-6.192982456140351 -6.178485930919592
-6.1723475449353895 -6.157894736842105
-6.157894736842105 -6.143224429984621
-6.137433228859314 -6.12280701754386
-6.12280701754386 -6.107959798328592
-6.102522045972568 -6.087719298245614
-6.087719298245614 -6.072691960628299
-6.067614072074136 -6.052631578947368
-6.052631578947368 -6.03742083929217
-6.032709385265111 -6.017543859649123
-6.017543859649123 -6.002146354378192
-5.997808066032981 -5.982456140350877
-5.982456140350877 -5.9668684235083855
-5.962910197339525 -5.947368421052632
-5.947368421052632 -5.931586961779647
-5.928015864712492 -5.912280701754386
-5.912280701754386 -5.896301881670768
-5.893125156341275 -5.87719298245614
-5.87719298245614 -5.861013092945473
-5.858238163176766 -5.842105263157895
-5.842105263157895 -5.825720502551258
-5.823354979035592 -5.807017543859649
-5.807017543859649 -5.790424014513828
-5.788475700708975 -5.771929824561404
-5.771929824561404 -5.75512352982692
-5.753600428076427 -5.7368421052631575
-5.7368421052631575 -5.71981894633727
-5.718729264224554 -5.701754385964913
-5.701754385964913 -5.684510158624505
-5.683862315571202 -5.666666666666667
-5.666666666666667 -5.649197057875654
-5.6489996919952485 -5.631578947368421
-5.631578947368421 -5.6138795317540655
-5.614141506972318 -5.5964912280701755
-5.596491228070175 -5.578557464262399
-5.579287877716734 -5.56140350877193
-5.56140350877193 -5.543230735599403
-5.544438925330047 -5.526315789473683
-5.526315789473683 -5.507899222010153
-5.50959477495647 -5.491228070175438
-5.491228070175438 -5.4725627956294165
-5.47475555594561 -5.4561403508771935
-5.4561403508771935 -5.437221324317777
-5.439921402022872 -5.421052631578947
-5.421052631578947 -5.401874671490133
-5.405092451467978 -5.385964912280702
-5.385964912280702 -5.366522695936177
-5.3702688473019915 -5.350877192982456
-5.350877192982456 -5.331165251632406
-5.335450737483383 -5.315789473684211
-5.315789473684211 -5.295802187545242
-5.300638275113584 -5.280701754385965
-5.280701754385964 -5.2604333474247404
-5.265831618652578 -5.245614035087719
-5.245614035087719 -5.225058569588411
-5.2310309321451 -5.210526315789474
-5.210526315789474 -5.18967768669458
-5.196236385458012 -5.175438596491228
-5.175438596491228 -5.154290525504731
-5.161448154529543 -5.140350877192983
-5.140350877192983 -5.118896906634229
-5.1266664216310085 -5.105263157894737
-5.105263157894737 -5.083496644290729
-5.0918913756417945 -5.0701754385964914
-5.0701754385964914 -5.048089545999638
-5.057123212338318 -5.035087719298246
-5.035087719298245 -5.012675412315855
-5.022362134697828 -5.0
-5.0 -4.977254036521017
-4.987608353217894 -4.964912280701754
-4.964912280701754 -4.9418252043054345
-4.9528620862525194 -4.9298245614035086
-4.9298245614035086 -4.906388693433814
-4.918123560365889 -4.894736842105264
-4.894736842105264 -4.870944273393844
-4.883393010704788 -4.859649122807017
-4.859649122807017 -4.835491705026609
-4.848670681390849 -4.824561403508772
-4.824561403508772 -4.800030740137821
-4.813956825933822 -4.7894736842105265
-4.789473684210527 -4.764561121088661
-4.779251707667181 -4.754385964912281
-4.754385964912281 -4.72908258036507
-4.744555600207435 -4.719298245614035
-4.719298245614035 -4.693594840124166
-4.709868787938638 -4.684210526315789
-4.684210526315789 -4.65809761171641
-4.6751915665236945 -4.6491228070175445
-4.6491228070175445 -4.622590595182052
-4.640524243444141 -4.614035087719298
-4.614035087719298 -4.587073478720262
-4.605867138570256 -4.578947368421053
-4.578947368421053 -4.551545938129291
-4.57122058476342 -4.543859649122807
-4.543859649122807 -4.516007636215818
-4.536584928512879 -4.508771929824562
-4.508771929824562 -4.480458222171599
-4.501960530609105 -4.473684210526316
-4.473684210526316 -4.444897330915321
-4.467347766856221 -4.43859649122807
-4.43859649122807 -4.409324582397484
-4.432747028826083 -4.4035087719298245
-4.403508771929824 -4.373739580865916
-4.398158724656804 -4.368421052631579
-4.368421052631579 -4.338141914089417
-4.363583279898761 -4.333333333333334
-4.333333333333334 -4.302531152536796
-4.329021138411301 -4.298245614035087
-4.298245614035087 -4.266906848508399
-4.294472763313679 -4.2631578947368425
-4.2631578947368425 -4.23126853521702
-4.259938637993942 -4.228070175438597
-4.228070175438597 -4.195615725814793
-4.225419267179905 -4.192982456140351
-4.192982456140351 -4.159947912362536
-4.190915178076519 -4.157894736842105
-4.157894736842105 -4.124264564737614
-4.1564269215744485 -4.12280701754386
-4.12280701754386 -4.088565129476214
-4.121955073534929 -4.087719298245615
-4.087719298245615 -4.052849028545516
-4.087500236156482 -4.052631578947368
-4.05305207009518 -4.017543859649123
-4.052631578947368 -4.017104277289523
-4.018615930299451 -3.9824561403508776
-4.017543859649123 -3.9813351148236555
-3.984197992385787 -3.947368421052632
-3.9824561403508776 -3.9455465721962417
-3.9497989399962687 -3.912280701754386
-3.947368421052632 -3.9097379186128007
-3.9154194891051004 -3.8771929824561404
-3.912280701754386 -3.873908389021359
-3.8810603898667986 -3.8421052631578947
-3.8771929824561404 -3.8380571821982694
-3.8467224285885293 -3.8070175438596494
-3.8421052631578947 -3.802183458710341
-3.8124064298362073 -3.7719298245614037
-3.8070175438596494 -3.7662863387442362
-3.778113258684802 -3.736842105263158
-3.771929824561404 -3.7303648997933863
-3.7438438231242204 -3.7017543859649127
-3.7368421052631575 -3.6944181741918727
-3.7095990766331464 -3.666666666666667
-3.7017543859649127 -3.6584451464838548
-3.675380020934353 -3.6315789473684212
-3.666666666666667 -3.622444750616186
-3.641187708946218 -3.5964912280701755
-3.6315789473684212 -3.5864158669408486
-3.607023247946532 -3.56140350877193
-3.5964912280701755 -3.550357319012699
-3.5728878029662 -3.526315789473685
-3.56140350877193 -3.5142678701668144
-3.5387826004320697 -3.4912280701754383
-3.526315789473684 -3.478146219858413
-3.504708932079967 -3.4561403508771926
-3.491228070175439 -3.4419909997468485
-3.470668159161021 -3.421052631578948
-3.456140350877193 -3.4058007695036294
-3.4366617169666167 -3.385964912280702
-3.421052631578948 -3.3695740123226754
-3.4026911196997958 -3.3508771929824563
-3.385964912280702 -3.3333091301091464
-3.3687579657236517 -3.3157894736842106
-3.3508771929824563 -3.297004438321141
-3.334863943220379 -3.280701754385965
-3.3157894736842106 -3.2606581604362948
-3.301010836297986 -3.2456140350877196
-3.280701754385965 -3.224268422012898
-3.267200531585508 -3.2105263157894743
-3.2456140350877196 -3.1878332443124426
-3.2334350253617696 -3.1754385964912286
-3.2105263157894735 -3.1513505374476223
-3.1997164312674657 -3.140350877192983
-3.175438596491228 -3.1148180930166114
-3.1660469886555935 -3.105263157894737
-3.140350877192983 -3.0782335761809545
-3.1324290716411705 -3.0701754385964914
-3.105263157894737 -3.041594517140623
-3.0988651989177836 -3.0350877192982457
-3.070175438596492 -3.0048983019556488
-3.0653580444159103 -3.0
-3.0350877192982457 -2.9681421626591926
-3.0319104488862747 -2.9649122807017543
-3.0 -2.931323166602016
-2.998525432500871 -2.9298245614035086
-2.9651961862846936 -2.8947368421052637
-2.9649122807017543 -2.8944270952458866
-2.9318826786150325 -2.859649122807018
-2.9298245614035086 -2.8574024639156153
-2.898638011180677 -2.8245614035087723
-2.8947368421052637 -2.8203005837117217
-2.865465792878319 -2.7894736842105265
-2.859649122807018 -2.783117434270916
-2.832369871702619 -2.754385964912281
-2.8245614035087723 -2.7458487398945444
-2.799354353956572 -2.719298245614035
-2.7894736842105265 -2.7084899506943074
-2.766423625281811 -2.6842105263157894
-2.754385964912281 -2.6710362221861508
-2.7335823737080416 -2.6491228070175445
-2.719298245614035 -2.6334823931966174
-2.7008356149456163 -2.614035087719299
-2.6842105263157894 -2.595822961934263
-2.6681887201735375 -2.578947368421053
-2.6491228070175445 -2.5580520600663132
-2.635647446607445 -2.5438596491228074
-2.614035087719299 -2.520163424627532
-2.6032179711690966 -2.5087719298245617
-2.578947368421053 -2.4821503675743792
-2.570906927621186 -2.473684210526316
-2.5438596491228074 -2.444005742782995
-2.5387214475798987 -2.43859649122807
-2.5087719298245617 -2.4057219102745937
-2.506669205873542 -2.403508771929825
-2.474715467838042 -2.3684210526315788
-2.473684210526316 -2.3672388248737093
-2.442819574833225 -2.333333333333334
-2.43859649122807 -2.3284878228524666
-2.4110734309626776 -2.298245614035088
-2.4035087719298245 -2.2895587424017485
-2.379486580481279 -2.2631578947368425
-2.3684210526315788 -2.2504405363810482
-2.348069339315476 -2.2280701754385968
-2.333333333333334 -2.2111213461005508
-2.316832870978452 -2.192982456140351
-2.298245614035088 -2.1715884353706203
-2.285789271319847 -2.1578947368421053
-2.2631578947368425 -2.131828119159903
-2.2549516633017044 -2.1228070175438596
-2.2280701754385968 -2.09182568652085
-2.224334303175809 -2.0877192982456148
-2.193909819120529 -2.052631578947369
-2.192982456140351 -2.0515082345173656
-2.1635577857044987 -2.0175438596491233
-2.1578947368421053 -2.010675610990131
-2.133457705016349 -1.9824561403508776
-2.1228070175438596 -1.9695237618864427
-2.103627898954725 -1.9473684210526319
-2.0877192982456148 -1.9280306780998597
-2.0740883865820625 -1.9122807017543861
-2.052631578947369 -1.886172631831054
-2.0448610760809967 -1.8771929824561404
-2.0175438596491233 -1.84392404198007
-2.0159699824782504 -1.8421052631578947
-1.987203275228791 -1.807017543859649
-1.9824561403508776 -1.8009028202047834
-1.9587249836118241 -1.7719298245614041
-1.9473684210526319 -1.757279151187711
-1.9306380639983451 -1.7368421052631584
-1.9122807017543861 -1.7131268253550709
-1.9029744126121773 -1.7017543859649127
-1.8771929824561406 -1.6684068054286196
-1.8757692525958811 -1.666666666666667
-1.848711801514362 -1.6315789473684212
-1.8421052631578947 -1.6224888740478427
-1.822082569140881 -1.5964912280701755
-1.807017543859649 -1.5757247140729054
-1.7959952711304568 -1.5614035087719298
-1.771929824561404 -1.5281768194918874
-1.770498066053915 -1.526315789473685
-1.7451854773286286 -1.4912280701754392
-1.7368421052631584 -1.4789038473169804
-1.7204467990677168 -1.4561403508771935
-1.7017543859649127 -1.4284706145116757
-1.6964158318066849 -1.4210526315789478
-1.672814481958885 -1.385964912280702
-1.666666666666667 -1.3761731784415656
-1.6497162684438864 -1.3508771929824563
-1.6315789473684212 -1.321916560662243
-1.627477555684306 -1.3157894736842106
-1.6056577228676987 -1.280701754385965
-1.5964912280701755 -1.2648495936576083
-1.584577563207602 -1.2456140350877192
-1.56438435883027 -1.2105263157894743
-1.5614035087719298 -1.2049047703324833
-1.5446291965392682 -1.1754385964912286
-1.526315789473685 -1.1407857439878897
-1.5260686130287333 -1.1403508771929827
-1.507850960051679 -1.1052631578947372
-1.4912280701754395 -1.070657273360419
-1.4909784566359188 -1.0701754385964914
-1.47452716231376 -1.0350877192982457
-1.4594292194864982 -1.0
-1.4561403508771935 -0.9914812821196033
-1.4450311142674297 -0.9649122807017552
-1.431808500202195 -0.9298245614035094
-1.4210526315789478 -0.8979867336200216
-1.4198591428931508 -0.8947368421052637
-1.408686272894832 -0.859649122807018
-1.3989165481136427 -0.8245614035087723
-1.3905528629022332 -0.7894736842105265
-1.385964912280702 -0.7659995585401611
-1.3834777033733514 -0.7543859649122809
-1.3776867439219196 -0.7192982456140351
-1.3735044663053209 -0.6842105263157894
-1.3710136118410088 -0.6491228070175445
-1.3703291224090428 -0.6140350877192988
-1.371606408975639 -0.5789473684210531
-1.3750529953588049 -0.5438596491228074
-1.3809451413124652 -0.5087719298245617
-1.385964912280702 -0.4879885246566822
-1.3894627786149845 -0.47368421052631593
-1.4008699688441775 -0.4385964912280702
-1.4160747620359713 -0.4035087719298254
-1.4210526315789478 -0.39415532990296737
-1.43524687670594 -0.36842105263157965
-1.4561403508771935 -0.3382455951576916
-1.4597052296492454 -0.3333333333333339
-1.4903426119315863 -0.2982456140350882
-1.4912280701754392 -0.2973811179223
-1.526315789473685 -0.2653292022779704
-1.5288726815224423 -0.2631578947368425
-1.5614035087719298 -0.23913538700643816
-1.5778877873942778 -0.22807017543859676
-1.5964912280701755 -0.21703714553155024
-1.6315789473684212 -0.198113307257655
-1.6418116428689644 -0.19298245614035103
-1.666666666666667 -0.1817724440554091
-1.7017543859649127 -0.16743484843262404
-1.7275162068605545 -0.1578947368421053
-1.7368421052631584 -0.1547464750086923
-1.771929824561404 -0.14352970414676405
-1.807017543859649 -0.13345827857453424
-1.8421052631578947 -0.12437895857242011
-1.8484576541830258 -0.12280701754385959
-1.8771929824561404 -0.11622201107352755
-1.9122807017543864 -0.1088234254204879
-1.9473684210526319 -0.1020802410373802
-1.9824561403508776 -0.09591697229322389
-2.0175438596491233 -0.09026889191543791
-2.0342674726545047 -0.08771929824561475
-2.052631578947369 -0.08509333832580498
-2.0877192982456148 -0.0803380254371252
-2.1228070175438596 -0.07594829355019928
-2.1578947368421053 -0.07188791078824901
-2.192982456140351 -0.06812506935070174
-2.2280701754385968 -0.06463174279954138
-2.2631578947368425 -0.06138315138282772
-2.298245614035088 -0.0583573148466891
-2.333333333333334 -0.05553467653108529
-2.3684210526315788 -0.0528977858824416
-2.372049436842566 -0.05263157894736903
-2.4035087719298245 -0.05043558085649366
-2.43859649122807 -0.04812943421721915
-2.473684210526316 -0.04596625929709457
-2.5087719298245617 -0.043934770478519014
-2.5438596491228074 -0.04202477039045633
-2.578947368421053 -0.040227025580511645
-2.614035087719299 -0.03853315861356777
-2.6491228070175445 -0.036935554136118626
-2.6842105263157894 -0.03542727685669255
-2.719298245614035 -0.034001999728371736
-2.754385964912281 -0.0326539408945302
-2.7894736842105265 -0.031377808185398856
-2.8245614035087723 -0.030168750140290315
-2.859649122807018 -0.02902231268568589
-2.8947368421052637 -0.027934400728812682
-2.9298245614035086 -0.026901244034539695
-2.9649122807017543 -0.025919366844193263
-3.0 -0.024985560771295823
-3.0350877192982457 -0.024096860573747353
-3.0701754385964914 -0.023250522456615227
-3.105263157894737 -0.022444004606120956
-3.140350877192983 -0.021674949694963426
-3.175438596491228 -0.020941169132906626
-3.210526315789474 -0.020240628865502906
-3.2456140350877196 -0.019571436548678517
-3.280701754385965 -0.01893182994830672
-3.3157894736842106 -0.018320166432360625
-3.3508771929824563 -0.017734913439211242
-3.362590354443369 -0.017543859649123306
-3.385964912280702 -0.01717476191447152
-3.421052631578948 -0.01663830116193426
-3.456140350877193 -0.016124216630559168
-3.491228070175439 -0.015631338046174538
-3.5263157894736845 -0.015158568888283399
-3.56140350877193 -0.014704880941440035
-3.5964912280701755 -0.014269309308864768
-3.6315789473684212 -0.013850947843986428
-3.666666666666667 -0.013448944960338861
-3.7017543859649127 -0.013062499784415968
-3.7368421052631575 -0.012690858619781841
-3.7719298245614037 -0.01233331169399924
-3.80701754385965 -0.011989190162836083
-3.8421052631578947 -0.011657863348779926
-3.8771929824561404 -0.011338736193175934
-3.912280701754386 -0.011031246903338798
-3.947368421052632 -0.010734864777802734
-3.9824561403508776 -0.010449088194493587
-4.017543859649123 -0.010173442748054679
-4.052631578947368 -0.009907479523854129
-4.087719298245615 -0.009650773497362793
-4.12280701754386 -0.00940292204863453
-4.157894736842105 -0.00916354358255651
-4.192982456140351 -0.00893227624638027
-4.228070175438597 -0.00870877673680224
-4.2631578947368425 -0.008492719189546728
-4.298245614035087 -0.008283794145021424
-4.333333333333334 -0.008081707584173228
-4.368421052631579 -0.007886180029176838
-4.4035087719298245 -0.007696945704044634
-4.43859649122807 -0.007513751750661162
-4.473684210526316 -0.007336357496120142
-4.508771929824562 -0.00716453376758353
-4.543859649122807 -0.00699806225119166
-4.578947368421053 -0.006836734891835704
-4.614035087719298 -0.006680353330860194
-4.6491228070175445 -0.006528728378997464
-4.684210526315789 -0.006381679522049273
-4.719298245614035 -0.006239034457025517
-4.754385964912281 -0.006100628656628382
-4.789473684210527 -0.005966304960132518
-4.824561403508772 -0.005835913188861325
-4.859649122807017 -0.005709309784595518
-4.894736842105264 -0.005586357469375402
-4.9298245614035086 -0.005466924925272979
-4.964912280701754 -0.005350886492815173
-5.0 -0.005238121886836557
-5.035087719298246 -0.005128515928628415
-5.0701754385964914 -0.00502195829333321
-5.105263157894737 -0.004918343271608648
-5.140350877192983 -0.0048175695446548384
-5.175438596491228 -0.004719539971762289
-5.210526315789474 -0.00462416138959705
-5.245614035087719 -0.004531344422494206
-5.280701754385965 -0.004441003303080832
-5.315789473684211 -0.004353055702596276
-5.3508771929824555 -0.00426742257032044
-5.385964912280702 -0.0041840279815605255
-5.421052631578947 -0.004102798993683621
-5.4561403508771935 -0.004023665509716433
-5.491228070175438 -0.003946560149065254
-5.526315789473683 -0.003871418124938422
-5.56140350877193 -0.003798177128080874
-5.5964912280701755 -0.003726777216455453
-5.631578947368421 -0.003657160710529307
-5.666666666666667 -0.0035892720938453734
-5.701754385964913 -0.0035230579185792314
-5.7368421052631575 -0.003458466715800531
-5.771929824561404 -0.0033954489101757114
-5.807017543859649 -0.003333956738865082
-5.842105263157895 -0.0032739441743825657
-5.87719298245614 -0.0032153668512006654
-5.912280701754385 -0.003158181995896331
-5.947368421052632 -0.0031023483606459536
-5.982456140350877 -0.0030478261598890386
-6.017543859649123 -0.002994577009991062
-6.052631578947368 -0.002942563871745971
-6.087719298245614 -0.002891750995568261
-6.12280701754386 -0.0028421038692333167
-6.157894736842105 -0.0027935891680329885
-6.192982456140351 -0.002746174707221066
-6.228070175438597 -0.0026998293966304394
-6.2631578947368425 -0.002654523197350717
-6.298245614035087 -0.0026102270803611237
-6.333333333333333 -0.0025669129870196762
-6.368421052631579 -0.0025245537913150765
-6.403508771929824 -0.0024831232637930302
-6.43859649122807 -0.0024425960370736003
-6.473684210526317 -0.002402947572880805
-6.508771929824562 -0.0023641541305100024
-6.543859649122807 -0.0023261927366626835
-6.578947368421053 -0.0022890411565820827
-6.614035087719298 -0.0022526778664266377
-6.649122807017544 -0.0022170820268217033
-6.684210526315789 -0.0021822334575331394
-6.719298245614036 -0.002148112613209266
-6.754385964912281 -0.002114700560140688
-6.789473684210527 -0.0020819789539900093
-6.824561403508772 -0.00204993001844598
-6.859649122807017 -0.0020185365247590396
-6.894736842105264 -0.001987781772117351
-6.9298245614035086 -0.0019576495688246615
-6.964912280701753 -0.001928124214243124
-7.0 -0.0018991904814662716
6.9887647632717975 -7.000000000000001
6.964912280701753 -6.976112432547715
6.953558271087772 -6.964912280701754
6.9298245614035086 -6.941143128425439
6.918349888879403 -6.9298245614035086
6.894736842105262 -6.906175711686542
6.883139576398845 -6.894736842105263
6.859649122807017 -6.871210222659481
6.847927292322854 -6.859649122807017
6.8245614035087705 -6.836246702756139
6.812712994218168 -6.824561403508772
6.789473684210526 -6.8012851945069865
6.777496638505579 -6.789473684210526
6.754385964912281 -6.766325741597557
6.742278180422661 -6.754385964912281
6.719298245614034 -6.731368388906329
6.707057573985056 -6.719298245614034
6.684210526315789 -6.696413182544074
6.671834771946297 -6.684210526315789
6.649122807017543 -6.661460169894706
6.636609725756065 -6.6491228070175445
6.614035087719298 -6.626509399657755
6.601382385516839 -6.614035087719298
6.578947368421051 -6.591560921892469
6.5661526999388595 -6.578947368421053
6.5438596491228065 -6.556614788063689
6.530920616293317 -6.543859649122808
6.50877192982456 -6.521671051089501
6.495686080363711 -6.508771929824562
6.473684210526315 -6.486729765390834
6.460449036395273 -6.473684210526316
6.43859649122807 -6.451790986942998
6.425209427042374 -6.43859649122807
6.403508771929824 -6.416854773329338
6.389967193313834 -6.4035087719298245
6.368421052631579 -6.381921183797043
6.354722274516021 -6.368421052631579
6.333333333333332 -6.34699027931523
6.319474608193647 -6.333333333333333
6.298245614035087 -6.312062122635435
6.284224130068154 -6.298245614035087
6.263157894736841 -6.277136778354562
6.248970773973573 -6.2631578947368425
6.228070175438596 -6.242214312980481
6.213714471789732 -6.228070175438597
6.192982456140349 -6.207294795000352
6.178455153372713 -6.192982456140351
6.157894736842104 -6.172378294951818
6.14319274648239 -6.157894736842105
6.12280701754386 -6.137464885497209
6.107927176706935 -6.12280701754386
6.087719298245613 -6.102554641500914
6.07265836738414 -6.087719298245614
6.052631578947368 -6.0676476401100565
6.037386239519391 -6.052631578947368
6.0175438596491215 -6.032743960838639
6.002110711700148 -6.017543859649123
5.982456140350877 -5.997843685655351
5.966831700006742 -5.982456140350877
5.94736842105263 -5.962946899075195
5.9315491179193245 -5.947368421052632
5.912280701754385 -5.928053688255149
5.896262876220753 -5.912280701754386
5.87719298245614 -5.893164143094031
5.860972882895248 -5.87719298245614
5.842105263157894 -5.858278356336836
5.825679043022566 -5.842105263157895
5.807017543859649 -5.823396423683722
5.7903812586675 -5.807017543859649
5.771929824561402 -5.788518443903904
5.755079428764439 -5.771929824561404
5.7368421052631575 -5.75364451895474
5.719773448996753 -5.7368421052631575
5.701754385964911 -5.718774754106214
5.684463211670735 -5.701754385964913
5.666666666666666 -5.6839092580711785
5.6491486055837985 -5.666666666666667
5.631578947368421 -5.649048143141591
5.613829515886664 -5.631578947368421
5.596491228070175 -5.614191525331117
5.5785058239391905 -5.5964912280701755
5.56140350877193 -5.579339524524425
5.543177407159524 -5.56140350877193
5.526315789473683 -5.544492264633496
5.507844138866211 -5.526315789473685
5.491228070175438 -5.509649873761423
5.472505888112904 -5.491228070175438
5.456140350877192 -5.4748124843739925
5.437162519515243 -5.4561403508771935
5.421052631578947 -5.439980233479592
5.401813893069504 -5.421052631578947
5.3859649122807 -5.405153262817813
5.366459863962569 -5.385964912280702
5.3508771929824555 -5.370331719057311
5.331100282372702 -5.350877192982456
5.315789473684211 -5.335515754003384
5.295734993260686 -5.315789473684211
5.280701754385964 -5.300705524815873
5.26036383615072 -5.280701754385966
5.245614035087719 -5.265901194237946
5.224986644900536 -5.245614035087719
5.210526315789473 -5.231102930836387
5.189603247460123 -5.210526315789474
5.175438596491228 -5.196310909254102
5.15421346561839 -5.175438596491228
5.140350877192981 -5.161525310475495
5.1188171147371175 -5.140350877192983
5.105263157894736 -5.126746322105545
5.083414003471394 -5.105263157894737
5.07017543859649 -5.0919741386633195
5.048003933475833 -5.0701754385964914
5.035087719298245 -5.057208961890876
5.012586699095678 -5.035087719298246
5.0 -5.022451001078403
4.977162087041916 -5.0
4.964912280701753 -4.987700473406639
4.94172987604947 -4.964912280701754
4.9298245614035086 -4.952957604307613
4.906289836517434 -4.9298245614035086
4.894736842105262 -4.918222627844848
4.870841730130274 -4.894736842105264
4.859649122807017 -4.883495787114219
4.835385309458838 -4.859649122807017
4.8245614035087705 -4.848777334666793
4.79992031753994 -4.824561403508772
4.789473684210526 -4.814067532955038
4.764446487433199 -4.7894736842105265
4.754385964912281 -4.779366654803862
4.728963541753697 -4.754385964912281
4.719298245614034 -4.744674983908142
4.6934711921789765 -4.719298245614035
4.684210526315789 -4.709992815358415
4.657969138928721 -4.684210526315789
4.649122807017543 -4.675320456196582
4.622457070215409 -4.6491228070175445
4.614035087719298 -4.640658226003657
4.586934661664048 -4.614035087719298
4.578947368421051 -4.606006457521614
4.551401575699032 -4.578947368421053
4.5438596491228065 -4.571365497311729
4.51585746089592 -4.543859649122807
4.508771929824562 -4.536735706451787
4.480301951295904 -4.508771929824562
4.473684210526315 -4.502117461274906
4.444734665680421 -4.473684210526316
4.43859649122807 -4.467511154152803
4.4091552068033035 -4.43859649122807
4.403508771929824 -4.432917194326604
4.37356316057757 -4.4035087719298245
4.368421052631579 -4.3983360087885695
4.337958095213809 -4.368421052631579
4.333333333333332 -4.363768043218322
4.302339560306815 -4.333333333333334
4.298245614035087 -4.329213762977512
4.26670708586691 -4.298245614035087
4.263157894736841 -4.294673654167113
4.2310601812921185 -4.2631578947368425
4.228070175438596 -4.260148224751979
4.195398334276992 -4.228070175438597
4.192982456140351 -4.225638005757552
4.159721009653669 -4.192982456140351
4.157894736842104 -4.191143552544172
4.124027648160245 -4.157894736842105
4.12280701754386 -4.156665446164779
4.088317665131275 -4.12280701754386
4.087719298245613 -4.12220429481235
4.052631578947368 -4.0877596831246095
4.052589357161984 -4.087719298245615
4.0175438596491215 -4.053317406664468
4.016826650536185 -4.052631578947368
3.9824561403508767 -4.018893301848484
3.981044582988297 -4.017543859649123
3.94736842105263 -3.984488061825319
3.9452424119303555 -3.9824561403508776
3.9122807017543852 -3.95010241332793
3.909419359000877 -3.947368421052632
3.8771929824561404 -3.915737118659216
3.8735746079850024 -3.912280701754386
3.842105263157894 -3.8813929778170753
3.8377073025926838 -3.8771929824561404
3.807017543859649 -3.8470708307702375
3.801816544083746 -3.8421052631578947
3.7719298245614024 -3.8127715598972953
3.7659013887277046 -3.8070175438596494
3.7368421052631575 -3.778496092602625
3.729960845085083 -3.7719298245614037
3.701754385964911 -3.744245404124064
3.693993871095821 -3.736842105263158
3.666666666666666 -3.710020520548792
3.657999370958999 -3.7017543859649127
3.6315789473684212 -3.6758225220553493
3.6219761917866684 -3.666666666666667
3.5964912280701746 -3.6416525464016014
3.585923120012981 -3.6315789473684212
3.56140350877193 -3.607511792680394
3.549838877537992 -3.5964912280701755
3.526315789473683 -3.573401525366846
3.5137221175835833 -3.56140350877193
3.4912280701754383 -3.5393230786837515
3.477571420236763 -3.526315789473684
3.4561403508771917 -3.505277861314221
3.4413852876531816 -3.4912280701754392
3.421052631578947 -3.471267361493876
3.4051621388910456 -3.456140350877193
3.385964912280702 -3.4372931525182517
3.3689003043426147 -3.421052631578948
3.3508771929824555 -3.4033568987050136
3.3325980197271936 -3.385964912280702
3.3157894736842106 -3.3694603618548826
3.2962534196058515 -3.3508771929824563
3.280701754385964 -3.3356054082600366
3.2598645303739886 -3.3157894736842106
3.245614035087719 -3.3017940163143127
3.223429262683341 -3.280701754385965
3.2105263157894726 -3.2680282847856335
3.1869454032398865 -3.24561403508772
3.1754385964912277 -3.2343104418181974
3.1504106059184407 -3.2105263157894743
3.140350877192981 -3.200642854739799
3.1138223821283466 -3.175438596491228
3.1052631578947363 -3.167028040758715
3.077178090357517 -3.140350877192983
3.0701754385964914 -3.1334686786447135
3.0404749248140623 -3.105263157894737
3.035087719298245 -3.0999676215004532
3.0037099030757455 -3.070175438596492
3.0 -3.0665279107427
2.966879852647352 -3.0350877192982457
2.9649122807017534 -3.0331527914279026
2.929981396314637 -3.0
2.9298245614035086 -2.9998457290740594
2.894736842105262 -2.9665514113639944
2.8929453803513105 -2.9649122807017543
2.859649122807017 -2.9333232877134106
2.8558228917052944 -2.9298245614035086
2.8245614035087705 -2.9001705895572436
2.8186153750818526 -2.8947368421052637
2.7894736842105257 -2.8670975297325842
2.7813180853725203 -2.859649122807018
2.754385964912281 -2.834108624693708
2.7439259445795336 -2.8245614035087723
2.719298245614034 -2.8012087216291532
2.7064335135787414 -2.7894736842105265
2.6842105263157894 -2.7684030284971866
2.6688349610635154 -2.754385964912281
2.6491228070175428 -2.735697147350249
2.6311240293448908 -2.719298245614035
2.614035087719298 -2.703097111373631
2.5932939966406474 -2.6842105263157894
2.5789473684210513 -2.6706094261273723
2.5553376354372506 -2.6491228070175445
2.5438596491228065 -2.638241115555308
2.5172471664524974 -2.614035087719299
2.5087719298245617 -2.6059997734129747
2.479014207662183 -2.578947368421053
2.4736842105263146 -2.5738936208698773
2.440629717779565 -2.5438596491228074
2.43859649122807 -2.541931571164062
2.4035087719298236 -2.5100682048519523
2.4020170831937016 -2.5087719298245617
2.3684210526315788 -2.4782809501757703
2.363125370499499 -2.473684210526316
2.333333333333332 -2.4466577776475953
2.324035880846898 -2.43859649122807
2.2982456140350873 -2.4152101062551745
2.2847349087675037 -2.4035087719298245
2.2631578947368425 -2.383950395234684
2.2452075542227297 -2.3684210526315788
2.228070175438596 -2.3528922630217686
2.205437596508233 -2.333333333333334
2.192982456140351 -2.3220506227758158
2.1654073524572266 -2.298245614035088
2.1578947368421044 -2.2914418372280307
2.12509751668045 -2.2631578947368425
2.1228070175438596 -2.2610838961380724
2.087719298245613 -2.230863233096131
2.0843069878876874 -2.2280701754385968
2.052631578947368 -2.2008208632792163
2.043037482650238 -2.192982456140351
2.0175438596491215 -2.171071680604604
2.001385663677588 -2.1578947368421053
1.9824561403508767 -2.141639944811337
1.9593200740909884 -2.1228070175438596
1.9473684210526319 -2.112552579760268
1.91680599839521 -2.0877192982456148
1.9122807017543852 -2.0838395448266933
1.8771929824561404 -2.0553917404489934
1.8735877649769606 -2.052631578947369
1.8421052631578938 -2.0271672895122856
1.8294993039523093 -2.0175438596491233
1.807017543859649 -1.999390923912073
1.784770560478707 -1.9824561403508776
1.7719298245614021 -1.9721049766768395
1.7393410309754824 -1.9473684210526319
1.7368421052631573 -1.9453571518679378
1.701754385964911 -1.9188390572422713
1.6925073066620304 -1.9122807017543861
1.666666666666666 -1.892816568016054
1.6445437055812338 -1.8771929824561404
1.6315789473684212 -1.8674550327625465
1.5964912280701746 -1.8427865671692574
1.5954508047350417 -1.8421052631578947
1.5614035087719298 -1.818348494020129
1.543994104509085 -1.807017543859649
1.5263157894736832 -1.7947372851575132
1.4912280701754383 -1.7720420346110133
1.491040293013402 -1.7719298245614041
1.4561403508771917 -1.7496224146149986
1.4345694622000207 -1.7368421052631584
1.421052631578947 -1.728259804317538
1.385964912280702 -1.7077230581247616
1.3748467585926316 -1.7017543859649127
1.3508771929824555 -1.6879283548410506
1.3157894736842106 -1.669354081872164
1.3101859848840052 -1.666666666666667
1.280701754385964 -1.6514282936457394
1.2456140350877192 -1.6349284237919761
1.2376453440963564 -1.6315789473684212
1.2105263157894726 -1.6192538661830889
1.1754385964912277 -1.6049943111382552
1.1517198798648005 -1.5964912280701755
1.140350877192983 -1.5920674024951729
1.1052631578947363 -1.5802909300930925
1.0701754385964914 -1.5702017870213574
1.0350877192982448 -1.561808152229329
1.0329040600891397 -1.5614035087719298
1.0 -1.5547354603518089
0.9649122807017542 -1.5495196863251994
0.9298245614035086 -1.5462543309795789
0.8947368421052628 -1.5450344434268746
0.8596491228070171 -1.5459877302956198
0.8245614035087714 -1.5492814196530613
0.7894736842105257 -1.5551315327315125
0.7638086933871961 -1.5614035087719298
0.7543859649122799 -1.563673534169111
0.7192982456140342 -1.5748467118190816
0.6842105263157894 -1.5894471791128224
0.6704225869052868 -1.5964912280701755
0.6491228070175437 -1.607365725289439
0.614035087719298 -1.6292993630388948
0.6109087296590958 -1.6315789473684215
0.5789473684210522 -1.6551338555446258
0.5656150642902671 -1.666666666666667
0.5438596491228065 -1.6858236694033017
0.5281380447001903 -1.7017543859649127
0.5087719298245608 -1.721884045407584
0.49607287878884093 -1.7368421052631582
0.47368421052631504 -1.764121791359207
0.4679594717414487 -1.7719298245614041
0.44301159409194457 -1.807017543859649
0.4385964912280702 -1.8134096773130994
0.4206512547015929 -1.8421052631578947
0.40350877192982443 -1.8710567666415492
0.40019304608678125 -1.8771929824561406
0.3816362373695769 -1.9122807017543861
0.36842105263157876 -1.9387324345770631
0.3644479405278117 -1.9473684210526316
0.3486757655787467 -1.9824561403508776
0.33391288578805317 -2.0175438596491233
0.33333333333333304 -2.0189376667767425
0.3203121055862648 -2.052631578947369
0.3075379081264915 -2.0877192982456148
0.2982456140350873 -2.1145110885324456
0.2955553947121801 -2.1228070175438596
0.2843858057044506 -2.1578947368421053
0.273837719499291 -2.192982456140351
0.26386581842638085 -2.2280701754385968
0.2631578947368416 -2.2305868383687204
0.25452673184583496 -2.2631578947368425
0.24568109959209075 -2.298245614035088
0.237287684981 -2.333333333333334
0.22931621473119806 -2.3684210526315788
0.22807017543859587 -2.3739769111587625
0.22179277168723388 -2.4035087719298245
0.2146420546387771 -2.43859649122807
0.2078303363403563 -2.473684210526316
0.20133657992806125 -2.5087719298245617
0.19514135239547295 -2.5438596491228074
0.19298245614035014 -2.5563300142590406
0.1892499467361161 -2.578947368421053
0.18363261698342195 -2.614035087719299
0.17826052061645137 -2.6491228070175445
0.17311964085385462 -2.6842105263157894
0.16819694536252192 -2.719298245614035
0.16348030462271645 -2.754385964912281
0.1589584180696889 -2.7894736842105265
0.15789473684210442 -2.797834774785476
0.15463449060441958 -2.8245614035087723
0.15048790768064363 -2.859649122807018
0.1465050371760173 -2.8947368421052637
0.14267740921847683 -2.9298245614035086
0.13899709281007966 -2.9649122807017543
0.1354566553186999 -3.0
0.1320491254700781 -3.0350877192982457
0.12876795949943354 -3.0701754385964914
0.12560701015866432 -3.105263157894737
0.1228070175438596 -3.137422047720735
0.12256114679865585 -3.140350877192983
0.11963117803174719 -3.175438596491228
0.11680450007688531 -3.2105263157894743
0.11407633480328667 -3.2456140350877196
0.11144217622444655 -3.280701754385965
0.1088977721636755 -3.3157894736842106
0.10643910734096074 -3.3508771929824563
0.10406238775688834 -3.385964912280702
0.10176402626142882 -3.421052631578948
0.0995406292061701 -3.4561403508771935
0.09738898408822383 -3.491228070175439
0.0953060481026701 -3.5263157894736845
0.09328893752814887 -3.56140350877193
0.09133491787715958 -3.5964912280701755
0.08944139474887974 -3.6315789473684212
0.08771929824561386 -3.664439502363415
0.0876060612587891 -3.666666666666667
0.0858286646974818 -3.7017543859649127
0.08410457931906828 -3.7368421052631584
0.0824317022004123 -3.7719298245614032
0.0808080327603359 -3.8070175438596494
0.07923166685734251 -3.8421052631578947
0.07770079127970628 -3.87719298245614
0.07621367859846317 -3.912280701754386
0.07476868235630094 -3.947368421052632
0.07336423256758079 -3.9824561403508776
0.07199883150675447 -4.017543859649123
0.07067104976429006 -4.052631578947368
0.06937952255090227 -4.087719298245615
0.06812294623241863 -4.12280701754386
0.06690007507901 -4.157894736842105
0.06570971821379495 -4.192982456140351
0.06455073674699122 -4.228070175438597
0.06342204108285696 -4.2631578947368425
0.06232258838764109 -4.298245614035087
0.06125138020765515 -4.333333333333334
0.06020746022740063 -4.368421052631579
0.05918991215843558 -4.4035087719298245
0.05819785775035665 -4.43859649122807
0.05723045491590413 -4.473684210526316
0.05628689596278208 -4.508771929824562
0.0553664059253204 -4.543859649122807
0.054468240989598904 -4.578947368421053
0.05359168700610843 -4.614035087719298
0.0527360580844414 -4.6491228070175445
0.05263157894736814 -4.6534253243611845
0.05190106441878061 -4.684210526315789
0.05108573484937123 -4.719298245614035
0.05028940815084214 -4.754385964912282
0.049511499964905545 -4.7894736842105265
0.04875144816914325 -4.824561403508772
0.048008711871551715 -4.859649122807017
0.04728277045762816 -4.894736842105264
0.04657312268688917 -4.9298245614035086
0.04587928583591703 -4.964912280701754
0.045200794885220864 -5.0
0.04453720174737505 -5.035087719298246
0.043888074534061405 -5.0701754385964914
0.0432529968597943 -5.105263157894737
0.04263156718024873 -5.140350877192983
0.04202339816324306 -5.175438596491228
0.041428116090550804 -5.210526315789474
0.04084536028882943 -5.245614035087719
0.04027478258805981 -5.280701754385964
0.03971604680598997 -5.315789473684211
0.03916882825716734 -5.350877192982456
0.03863281328523111 -5.385964912280702
0.03810769881721529 -5.421052631578947
0.03759319193868844 -5.4561403508771935
0.037089009488626326 -5.491228070175438
0.03659487767297783 -5.526315789473685
0.036110531695946954 -5.56140350877193
0.035635715408069826 -5.596491228070176
0.03517018097021927 -5.631578947368421
0.03471368853272001 -5.666666666666667
0.03426600592880345 -5.701754385964913
0.03382690838167576 -5.7368421052631575
0.03339617822451357 -5.771929824561404
0.03297360463274035 -5.807017543859649
0.032558983367972326 -5.842105263157895
0.0321521165330576 -5.87719298245614
0.03175281233766274 -5.912280701754386
0.03136088487389209 -5.947368421052632
0.030976153901452592 -5.982456140350877
0.030598444641903533 -6.017543859649123
0.030227587581555325 -6.052631578947368
0.029863418282604727 -6.087719298245614
0.029505777202116307 -6.12280701754386
0.02915450951848009 -6.157894736842106
0.02880946496499496 -6.192982456140351
0.0284704976702461 -6.228070175438596
0.028137466004961455 -6.2631578947368425
0.02781023243504896 -6.298245614035087
0.027488663380531304 -6.333333333333333
0.027172629080109787 -6.368421052631579
0.02686200346110218 -6.4035087719298245
0.026556664014512694 -6.43859649122807
0.026256491675004115 -6.473684210526316
0.025961370705553842 -6.508771929824562
0.025671188586586197 -6.543859649122807
0.02538583590938407 -6.578947368421053
0.0251052062735921 -6.614035087719298
0.02482919618863324 -6.649122807017543
0.024557704978869117 -6.684210526315789
0.024290634692342647 -6.719298245614035
0.024027890012949322 -6.754385964912281
0.023769378175890973 -6.789473684210526
0.023515008886272563 -6.824561403508772
0.02326469424070953 -6.859649122807017
0.023018348651819037 -6.894736842105263
0.022775888775474783 -6.9298245614035086
0.022537233440710538 -6.964912280701754
0.022302303582162696 -7.0
-7.0 6.990686405792118
-6.974188019144474 6.964912280701753
-6.964912280701755 6.955509310096293
-6.939189233038132 6.9298245614035086
-6.9298245614035086 6.920330927602821
-6.904191727992596 6.894736842105262
-6.894736842105263 6.885151233629735
-6.869195528641568 6.859649122807017
-6.859649122807017 6.849970202904526
-6.834200660211243 6.8245614035087705
-6.824561403508772 6.814787809547252
-6.799207148537426 6.789473684210526
-6.7894736842105265 6.779604027053083
-6.764215020083201 6.754385964912281
-6.754385964912281 6.744418828274265
-6.729224301957209 6.719298245614033
-6.719298245614035 6.709232185401483
-6.694235021932549 6.684210526315789
-6.684210526315789 6.6740440699446
-6.659247208466304 6.649122807017543
-6.649122807017544 6.638854452712739
-6.624260890719767 6.614035087719298
-6.614035087719299 6.60366330379369
-6.589276098579334 6.578947368421051
-6.578947368421054 6.568470592532626
-6.554292862678146 6.5438596491228065
-6.543859649122808 6.533276287510077
-6.519311214418453 6.50877192982456
-6.508771929824561 6.498080356519162
-6.484331185994792 6.473684210526315
-6.473684210526316 6.462882766542024
-6.449352810417955 6.43859649122807
-6.43859649122807 6.427683483725456
-6.414376121539805 6.403508771929824
-6.4035087719298245 6.392482473355672
-6.379401154078986 6.368421052631578
-6.368421052631579 6.357279699832209
-6.344427943647526 6.333333333333333
-6.333333333333332 6.3220751266408985
-6.309456526778408 6.298245614035087
-6.298245614035087 6.286868716325891
-6.274486940954127 6.263157894736841
-6.2631578947368425 6.251660430460703
-6.239519224636268 6.228070175438596
-6.228070175438597 6.216450229618206
-6.204553417296177 6.192982456140349
-6.192982456140351 6.181238073339577
-6.1695895594467345 6.157894736842104
-6.157894736842105 6.146023920102106
-6.134627692675291 6.12280701754386
-6.12280701754386 6.110807727285868
-6.099667859677832 6.087719298245613
-6.087719298245614 6.075589451139173
-6.06471010429439 6.052631578947368
-6.052631578947368 6.0403690467427635
-6.029754471545774 6.0175438596491215
-6.017543859649123 6.005146467972716
-5.994801007671688 5.982456140350877
-5.982456140350877 5.969921667461966
-5.959849760170256 5.94736842105263
-5.947368421052632 5.934694596560432
-5.924900777839061 5.912280701754385
-5.912280701754386 5.899465205293657
-5.88995411081772 5.87719298245614
-5.87719298245614 5.864233442319911
-5.855009810632096 5.842105263157894
-5.842105263157895 5.828999254885703
-5.820067930240201 5.807017543859649
-5.807017543859649 5.793762588779621
-5.785128524079857 5.771929824561402
-5.771929824561404 5.758523388284435
-5.750191648118211 5.7368421052631575
-5.7368421052631575 5.723281596127388
-5.715257359903164 5.701754385964911
-5.701754385964913 5.688037153428615
-5.6803257186168326 5.666666666666666
-5.666666666666667 5.6527899996475695
-5.645396785131071 5.631578947368421
-5.631578947368421 5.61754007252743
-5.610470622065229 5.596491228070175
-5.5964912280701755 5.582287308037348
-5.575547293846171 5.56140350877193
-5.56140350877193 5.547031640312472
-5.540626866770696 5.526315789473683
-5.526315789473683 5.511773001591656
-5.505709409070477 5.491228070175438
-5.491228070175438 5.476511322152732
-5.470794990979579 5.456140350877192
-5.4561403508771935 5.441246530245254
-5.435883684804765 5.421052631578947
-5.421052631578947 5.405978552020606
-5.400975564998607 5.3859649122807
-5.385964912280702 5.370707311459358
-5.366070708235636 5.3508771929824555
-5.350877192982456 5.3354327302957385
-5.331169193491597 5.315789473684211
-5.315789473684211 5.300154727939111
-5.296271102125987 5.280701754385964
-5.280701754385964 5.26487322139232
-5.261376517968042 5.245614035087719
-5.245614035087719 5.22958812516676
-5.2264855274062825 5.210526315789473
-5.210526315789474 5.194299351194035
-5.191598219481856 5.175438596491228
-5.175438596491228 5.1590068087340475
-5.156714685985788 5.140350877192981
-5.140350877192983 5.123710404279372
-5.1218350215604005 5.105263157894736
-5.105263157894737 5.088410041455717
-5.086959323805008 5.07017543859649
-5.0701754385964914 5.053105620918353
-5.0520876933862 5.035087719298245
-5.035087719298246 5.0177970402442735
-5.017220234152833 5.0
-5.0 4.982484193819926
-4.982357053256036 4.964912280701753
-4.964912280701754 4.947166972724316
-4.947498261274443 4.9298245614035086
-4.9298245614035086 4.911845264607264
-4.91264397234489 4.894736842105262
-4.894736842105264 4.876518953562602
-4.877794304298897 4.859649122807017
-4.859649122807017 4.84118791999609
-4.842949378805159 4.8245614035087705
-4.824561403508772 4.8058520404878085
-4.808109321518417 4.789473684210526
-4.7894736842105265 4.7705111876487685
-4.773274262234949 4.754385964912281
-4.754385964912281 4.735165229971502
-4.738444335055075 4.719298245614034
-4.719298245614035 4.699814031674347
-4.703619678553008 4.684210526315789
-4.684210526315789 4.664457452539134
-4.6688004359544095 4.649122807017543
-4.6491228070175445 4.629095347742008
-4.63398675532207 4.614035087719298
-4.614035087719298 4.593727567677043
-4.599178789750095 4.578947368421051
-4.578947368421053 4.558353957772356
-4.5643766975670745 4.5438596491228065
-4.543859649122807 4.522974358298365
-4.529580642548654 4.508771929824562
-4.508771929824562 4.487588604167847
-4.494790794140025 4.473684210526315
-4.473684210526316 4.452196524727446
-4.460007327688849 4.43859649122807
-4.43859649122807 4.41679794354023
-4.4252304246891265 4.403508771929824
-4.4035087719298245 4.3813926781589165
-4.3904602730366316 4.368421052631579
-4.368421052631579 4.345980539889365
-4.355697067296471 4.333333333333332
-4.333333333333334 4.310561333543901
-4.320941008983451 4.298245614035087
-4.298245614035087 4.2751348571840335
-4.28619230685589 4.263157894736841
-4.2631578947368425 4.239700901852143
-4.251451177223624 4.228070175438596
-4.228070175438597 4.204259251291615
-4.216717844270922 4.192982456140351
-4.192982456140351 4.168809681655009
-4.181992540395145 4.157894736842104
-4.157894736842105 4.133351961199715
-4.147275506561972 4.12280701754386
-4.12280701754386 4.097885849970616
-4.112566992678066 4.087719298245613
-4.087719298245615 4.062411099469241
-4.077867257982149 4.052631578947368
-4.052631578947368 4.026927452308863
-4.043176571455447 4.0175438596491215
-4.017543859649123 3.9914346418550477
-4.008495212252576 3.9824561403508767
-3.9824561403508776 3.9559323918510665
-3.973823470153931 3.94736842105263
-3.947368421052632 3.920420416027669
-3.9391616460407985 3.9122807017543852
-3.912280701754386 3.8848984176966646
-3.904510052394357 3.8771929824561404
-3.8771929824561404 3.8493660893277797
-3.869869013819896 3.842105263157894
-3.8421052631578947 3.813823112108274
-3.8352388675976146 3.807017543859649
-3.8070175438596494 3.778269155484807
-3.8006199642613923 3.7719298245614024
-3.7719298245614032 3.742703876687089
-3.766012668207104 3.7368421052631575
-3.736842105263158 3.7071269202328536
-3.7314173583319907 3.701754385964911
-3.7017543859649127 3.671537917413778
-3.6968344287068216 3.666666666666666
-3.666666666666667 3.635936485761982
-3.6622642892825295 3.6315789473684212
-3.6315789473684212 3.600322228496856
-3.627707366633192 3.5964912280701746
-3.5964912280701755 3.5646947339520283
-3.593164104737263 3.56140350877193
-3.56140350877193 3.5290535749823944
-3.558634965799033 3.526315789473683
-3.5263157894736845 3.4933983083512685
-3.5241204311124434 3.4912280701754383
-3.491228070175439 3.4577284740978786
-3.489621001969377 3.4561403508771917
-3.456140350877193 3.422043594885608
-3.4551372006147267 3.421052631578947
-3.421052631578948 3.386343175331617
-3.4206695712505213 3.385964912280702
-3.3862109911275944 3.3508771929824555
-3.385964912280702 3.3506187286129974
-3.351757327745624 3.3157894736842106
-3.3508771929824563 3.3148648289336915
-3.3173206419538963 3.280701754385964
-3.3157894736842106 3.2790927914206773
-3.2829015264940207 3.245614035087719
-3.280701754385965 3.2433019914180563
-3.248500598907866 3.2105263157894726
-3.24561403508772 3.2074917798655767
-3.2141185026857646 3.1754385964912277
-3.210526315789474 3.171661482386199
-3.179755908466202 3.140350877192981
-3.175438596491228 3.1358103983613614
-3.145413515288259 3.1052631578947363
-3.140350877192983 3.0999377999983597
-3.111092051897795 3.0701754385964914
-3.105263157894737 3.0640429313953352
-3.076792278108114 3.035087719298245
-3.070175438596492 3.028125007610581
-3.0425149862154846 3.0
-3.0350877192982457 2.992183213744273
-3.0082610024693865 2.9649122807017534
-3.0 2.95621670404248
-2.9740311885968636 2.9298245614035086
-2.9649122807017543 2.9202246010352084
-2.93982644337955 2.894736842105262
-2.929824561403509 2.8842059947226404
-2.9056477042811624 2.859649122807017
-2.8947368421052637 2.8481599418263954
-2.871495949122095 2.8245614035087705
-2.859649122807018 2.812085465125868
-2.837372197796512 2.7894736842105257
-2.8245614035087723 2.775981552903461
-2.8032775140256776 2.754385964912281
-2.7894736842105265 2.7398471585268993
-2.7692130071393968 2.719298245614034
-2.754385964912281 2.703681200202021
-2.7351798338750353 2.6842105263157894
-2.719298245614035 2.667482560935457
-2.7011792001807793 2.6491228070175428
-2.6842105263157894 2.6312500887537293
-2.6672123630064055 2.614035087719298
-2.6491228070175445 2.5949825972336367
-2.6332806320606146 2.5789473684210513
-2.614035087719299 2.5586788664085276
-2.5993853715091015 2.5438596491228065
-2.578947368421053 2.5223376441265692
-2.565528001581414 2.5087719298245617
-2.5438596491228074 2.4859576479505225
-2.531710000047501 2.473684210526315
-2.5087719298245617 2.4495375677043247
-2.4979329035160234 2.43859649122807
-2.473684210526316 2.413076068790315
-2.464198308495985 2.4035087719298236
-2.43859649122807 2.376571796422643
-2.430507872150513 2.3684210526315788
-2.4035087719298245 2.3400233809479474
-2.396863312656185 2.333333333333332
-2.3684210526315788 2.3034294444543337
-2.363266409062756 2.2982456140350873
-2.333333333333334 2.2667886089048883
-2.329719000525552 2.2631578947368425
-2.298245614035088 2.23009950607325
-2.2962229847556044 2.228070175438596
-2.2631578947368425 2.1933607896073006
-2.2627803154994606 2.192982456140351
-2.2293337470324306 2.1578947368421044
-2.2280701754385968 2.156505990478116
-2.1959230082494114 2.1228070175438596
-2.192982456140351 2.1195755386852704
-2.1625665324616192 2.087719298245613
-2.1578947368421053 2.082586332136394
-2.129266098562568 2.052631578947368
-2.1228070175438596 2.045537010229419
-2.096023481529792 2.0175438596491215
-2.0877192982456148 2.008426337323266
-2.0628404360413373 1.9824561403508767
-2.052631578947369 1.9712532408057557
-2.0297186761140376 1.9473684210526319
-2.0175438596491233 1.9340168565757387
-1.9966598499131947 1.9122807017543852
-1.9824561403508776 1.8967165832710646
-1.963665508697586 1.8771929824561404
-1.9473684210526319 1.8593521468048269
-1.9307370686350804 1.8421052631578938
-1.9122807017543861 1.8219236770402665
-1.8978757639416943 1.807017543859649
-1.8771929824561404 1.7844317987446197
-1.8650825894469256 1.7719298245614024
-1.8421052631578947 1.7468777393187342
-1.832358230253475 1.7368421052631575
-1.807017543859649 1.7092634562067335
-1.7997029756173921 1.701754385964911
-1.7719298245614041 1.6715917873518582
-1.767116613496984 1.666666666666666
-1.7368421052631584 1.63386662858246
-1.7345983013681283 1.6315789473684212
-1.7021241833314371 1.5964912280701746
-1.7017543859649127 1.5960672686728175
-1.66957966436099 1.5614035087719298
-1.666666666666667 1.5580714080185445
-1.6370854228402518 1.5263157894736832
-1.6315789473684212 1.5200340264647842
-1.604635842658289 1.4912280701754383
-1.5964912280701755 1.481966246792295
-1.572223521490164 1.4561403508771917
-1.5614035087719298 1.4438819770339095
-1.539838859475553 1.421052631578947
-1.526315789473685 1.4057984239983115
-1.5074695518139867 1.385964912280702
-1.4912280701754392 1.3677366876712087
-1.4750999610204154 1.3508771929824555
-1.4561403508771935 1.329722445146432
-1.442710337848647 1.3157894736842106
-1.4210526315789478 1.2917867318780887
-1.4102758510868811 1.280701754385964
-1.385964912280702 1.253966826154369
-1.377765374857825 1.2456140350877192
-1.3508771929824563 1.2163072393253325
-1.3451399667521269 1.2105263157894726
-1.3157894736842106 1.1788608088933532
-1.3123509497544352 1.1754385964912277
-1.280701754385965 1.1416898833779268
-1.2793374836245768 1.140350877192983
-1.2459933603941447 1.1052631578947363
-1.2456140350877192 1.1048347135936691
-1.2121788413561183 1.0701754385964914
-1.2105263157894743 1.0683367093700786
-1.1778833288100663 1.0350877192982448
-1.1754385964912286 1.0324142074306737
-1.1429710545033611 1.0
-1.140350877192983 0.9971912101477707
-1.107271626433394 0.9649122807017543
-1.1052631578947372 0.9628080539891594
-1.0705703977369914 0.9298245614035087
-1.0701754385964914 0.929421524474516
-1.0350877192982457 0.8970098235251998
-1.0323603164884667 0.8947368421052628
-1.0 0.8658176148496894
-0.9923196173693947 0.8596491228070171
-0.9649122807017552 0.8360634540704112
-0.9499806073926174 0.8245614035087714
-0.9298245614035094 0.8079429770694252
-0.9046909927124419 0.7894736842105257
-0.8947368421052637 0.7816553605808843
-0.859649122807018 0.7571799894483516
-0.8551301584290265 0.7543859649122799
-0.8245614035087723 0.7342236478374689
-0.7988153420240035 0.7192982456140342
-0.7894736842105265 0.7135329884155106
-0.7543859649122808 0.6945443537251189
-0.7324599838952959 0.6842105263157894
-0.7192982456140351 0.6776231417956576
-0.6842105263157894 0.6624218935440382
-0.6491228070175445 0.6493716766621856
-0.6483357847922251 0.6491228070175437
-0.6140350877192988 0.6376363919910215
-0.5789473684210531 0.6277803640000563
-0.5438596491228074 0.6196377590909556
-0.5139309074581919 0.6140350877192979
-0.5087719298245617 0.6130155479838172
-0.47368421052631593 0.6076618314678824
-0.4385964912280702 0.6037377157134267
-0.40350877192982537 0.6011477293480046
-0.36842105263157965 0.5998133757239213
-0.3333333333333339 0.5996699295882768
-0.2982456140350882 0.6006637010971836
-0.2631578947368425 0.6027496034043618
-0.22807017543859676 0.6058888853723525
-0.19298245614035103 0.6100469057321236
-0.16560273588758567 0.6140350877192979
-0.1578947368421053 0.6151709257305108
-0.12280701754385959 0.6211866115350758
-0.08771929824561475 0.6281523879690273
-0.05263157894736903 0.6360404524309504
-0.017543859649123306 0.6448145050320913
-0.0014497777834815567 0.6491228070175437
0.017543859649122417 0.6544383916504313
0.05263157894736814 0.6649269366238069
0.08771929824561388 0.676225806751411
0.11144856589414348 0.6842105263157894
0.12280701754385959 0.6883274968444348
0.15789473684210442 0.7013270495010722
0.19298245614035014 0.714964634424588
0.20430711516502237 0.7192982456140342
0.22807017543859587 0.729552065940041
0.2631578947368416 0.7448252132388065
0.2856336902245272 0.7543859649122799
0.2982456140350873 0.7607973333595384
0.33333333333333304 0.7777375638433498
0.35918603149167433 0.7894736842105257
0.36842105263157876 0.7950758859915916
0.4035087719298245 0.8137386303193539
0.4281348985314374 0.8245614035087714
0.4385964912280702 0.832992565986392
0.47368421052631504 0.8537990241671629
0.5087719298245608 0.8570031335789173
0.5215457558187087 0.8245614035087714
0.5438596491228065 0.796155872610674
0.546433481868538 0.7894736842105257
0.5694357016078724 0.7543859649122799
0.5789473684210522 0.7436109482808841
0.5943562252798469 0.7192982456140342
0.6140350877192979 0.6952678282150827
0.6212228368196994 0.6842105263157894
0.6491228070175437 0.6500944316754543
0.6497919352253044 0.6491228070175437
0.6794574549759946 0.6140350877192979
0.6842105263157895 0.6093012077846437
0.7112748932267974 0.5789473684210522
0.7192982456140342 0.5712762717700195
0.7454550167559011 0.5438596491228065
0.7543859649122799 0.5357862840857067
0.7822412832668048 0.5087719298245608
0.7894736842105257 0.5026581697618748
0.8220169740114627 0.47368421052631504
0.8245614035087714 0.47169048085560705
0.8596491228070171 0.44298620959371166
0.8648437760918173 0.4385964912280702
0.8947368421052628 0.416222084819992
0.9114757604512104 0.4035087719298245
0.9298245614035086 0.3910579604581843
0.9631777617773024 0.36842105263157876
0.9649122807017543 0.3673611427580835
1.0 0.3455328304081048
1.0199200789164815 0.33333333333333304
1.0350877192982448 0.32491522804703016
1.0701754385964914 0.30565749190747893
1.083856283610905 0.2982456140350873
1.1052631578947363 0.28766661905429447
1.140350877192983 0.27079595541206747
1.1565988234231803 0.2631578947368416
1.1754385964912277 0.2550286056342353
1.2105263157894726 0.24030073979482214
1.2411526418016725 0.22807017543859587
1.2456140350877192 0.22642518572621184
1.280701754385964 0.2135842240085002
1.3157894736842106 0.2014827755969955
1.3415926099503883 0.19298245614035014
1.3508771929824555 0.19014119351932268
1.385964912280702 0.17960368647706224
1.421052631578947 0.16969619162612865
1.4561403508771917 0.16038757543753873
1.4657548255301915 0.15789473684210442
1.4912280701754383 0.15171957044722958
1.5263157894736832 0.14360519725542759
1.5614035087719298 0.13598456699192604
1.5964912280701746 0.12882869080080686
1.6277591045242978 0.12280701754385959
1.6315789473684212 0.12211510240766041
1.666666666666666 0.11585436528341415
1.701754385964911 0.10997187060910321
1.7368421052631575 0.10444378773852579
1.7719298245614024 0.0992475385131181
1.807017543859649 0.09436180241295061
1.8421052631578938 0.08976650250663225
1.8582885696452758 0.08771929824561386
1.8771929824561404 0.08545317933569344
1.9122807017543852 0.08140108135373517
1.9473684210526319 0.07758424551211385
1.9824561403508767 0.07398740578301395
2.0175438596491215 0.0705962991127148
2.052631578947368 0.06739761153125955
2.087719298245613 0.06437892393622778
2.1228070175438596 0.06152865844459826
2.1578947368421044 0.05883602597794631
2.192982456140351 0.05629097556250855
2.228070175438596 0.053884145679304586
2.2469935317525502 0.05263157894736814
2.263157894736843 0.051608860189361776
2.2982456140350873 0.04945704173742117
2.333333333333332 0.04741860909809539
2.3684210526315788 0.045486560849673216
2.4035087719298236 0.04365437336652152
2.43859649122807 0.041915966962202546
2.473684210526315 0.04026567427495269
2.5087719298245617 0.03869821080047882
2.5438596491228065 0.03720864746778453
2.5789473684210513 0.0357923851485035
2.614035087719298 0.03444513098807892
2.6491228070175428 0.03316287644731595
2.6842105263157894 0.03194187694476064
2.719298245614034 0.030778632993548185
2.754385964912281 0.029669872730431
2.7894736842105257 0.028612535739364113
2.8245614035087705 0.027603758077047603
2.859649122807017 0.02664085841304187
2.894736842105262 0.025721325202336588
2.9298245614035086 0.024842804813474652
2.9649122807017534 0.024003090540434282
3.0 0.02320011243139853
3.035087719298245 0.022431927872263738
3.0701754385964914 0.021696712867224
3.1052631578947363 0.020992753963014782
3.140350877192981 0.020318440767388507
3.1754385964912277 0.01967225901613914
3.2105263157894726 0.0190527841464857
3.245614035087719 0.018458675337880426
3.280701754385964 0.017888669984332875
3.302561221385766 0.017543859649122417
3.315789473684211 0.0173416447063558
3.3508771929824555 0.016816513022430115
3.385964912280702 0.01631210362928964
3.421052631578947 0.015827420004556485
3.4561403508771917 0.015361521526289348
3.4912280701754383 0.014913519929940515
3.526315789473683 0.014482576012608465
3.56140350877193 0.014067896566014109
3.5964912280701746 0.013668731521093963
3.631578947368421 0.013284371288449236
3.666666666666666 0.012914144280129809
3.701754385964911 0.012557414599369343
3.7368421052631575 0.01221357988593567
3.7719298245614024 0.011882069305722005
3.807017543859649 0.011562341674088712
3.842105263157894 0.011253883703278934
3.8771929824561404 0.010956208364977283
3.9122807017543852 0.010668853359768894
3.94736842105263 0.0103913796858864
3.982456140350877 0.010123370300214105
4.0175438596491215 0.009864428865052108
4.052631578947368 0.009614178574634466
4.087719298245613 0.00937226105584815
4.12280701754386 0.009138335338014898
4.157894736842104 0.008912076886982052
4.192982456140351 0.008693176699120432
4.228070175438596 0.00848134045115324
4.263157894736841 0.00827628770203868
4.298245614035087 0.008077751143405764
4.333333333333332 0.007885475895297133
4.368421052631579 0.007699218844207368
4.403508771929824 0.007518748020622625
4.43859649122807 0.007343842013466738
4.473684210526315 0.0071742894190445295
4.508771929824562 0.007009888322242915
4.5438596491228065 0.006850445807908991
4.578947368421051 0.006695777500469328
4.614035087719298 0.00654570712999024
4.649122807017543 0.006400066123003231
4.684210526315789 0.006258693216535324
4.719298245614034 0.006121434093891278
4.754385964912281 0.005988141040833275
4.789473684210526 0.0058586726208959845
4.8245614035087705 0.005732893368659616
4.859649122807017 0.0056106734998827915
4.894736842105262 0.005491888637470193
4.9298245614035086 0.005376419552317867
4.964912280701753 0.005264151918142349
5.0 0.0051549760794582155
5.035087719298245 0.005048786831923342
5.07017543859649 0.004945483214321534
5.105263157894736 0.004844968311499657
5.140350877192981 0.0047471490676198325
5.175438596491228 0.004651936109128317
5.210526315789473 0.004559243576880554
5.245614035087719 0.004468988966897191
5.280701754385964 0.00438109297925901
5.315789473684211 0.004295479374679116
5.3508771929824555 0.004212074838319733
5.3859649122807 0.004130808850447371
5.421052631578947 0.0040516135635452226
5.456140350877192 0.003974423685524941
5.491228070175438 0.003899176368701464
5.526315789473683 0.0038258111042152425
5.56140350877193 0.0037542696216047652
5.596491228070175 0.00368449579325037
5.631578947368421 0.0036164355434267085
5.666666666666666 0.003550036761716859
5.701754385964911 0.0034852492205555393
5.7368421052631575 0.003422024496682513
5.771929824561402 0.0033603158963000515
5.807017543859649 0.0033000783837400897
5.842105263157894 0.0032412685134581565
5.87719298245614 0.003183844365181354
5.912280701754385 0.0031277654820477457
5.94736842105263 0.003072992811583514
5.982456140350877 0.003019488649373122
6.0175438596491215 0.002967216585285642
6.052631578947368 0.0029161414521281463
6.087719298245613 0.0028662292766042756
6.12280701754386 0.0028174472324626115
6.157894736842104 0.002769763595726161
6.192982456140349 0.002723147701899807
6.228070175438596 0.0026775699050585735
6.263157894736841 0.0026330015387245028
6.298245614035087 0.0025894148784450398
6.333333333333332 0.0025467831059905605
6.368421052631579 0.0025050802750928806
6.403508771929824 0.002464281278650923
6.43859649122807 0.002424361817333397
6.473684210526315 0.002385298369512346
6.50877192982456 0.002347068162464476
6.5438596491228065 0.0023096491447808128
6.578947368421051 0.0022730199599281234
6.614035087719298 0.0022371599209084422
6.649122807017543 0.0022020489859659155
6.684210526315789 0.0021676677352926617
6.719298245614034 0.002133997348687802
6.754385964912281 0.0021010195841261927
6.789473684210526 0.002068716757195545
6.8245614035087705 0.002037071721362624
6.859649122807017 0.002006067849031303
6.894736842105262 0.0019756890133569667
6.9298245614035086 0.0019459195707836018
6.964912280701753 0.0019167443442714791
7.0 0.001888148607185022
6.990672726443784 7.0
6.964912280701753 6.974201662931448
6.955495289164987 6.964912280701753
6.9298245614035086 6.939203217713973
6.9203165548095456 6.9298245614035086
6.894736842105262 6.904206063827447
6.885136498333106 6.894736842105262
6.859649122807018 6.869210226268325
6.849955094086117 6.859649122807017
6.8245614035087705 6.834215730640274
6.814772315796258 6.8245614035087705
6.789473684210526 6.799222603171969
6.779588136550289 6.789473684210526
6.754385964912281 6.764230870735457
6.74440252877527 6.754385964912281
6.719298245614034 6.7292405608651915
6.7092154642191435 6.719298245614033
6.684210526315789 6.694251701777716
6.674026913930665 6.684210526315789
6.649122807017543 6.659264322392016
6.638836848238603 6.649122807017543
6.614035087719298 6.624278452350613
6.6036452367302685 6.614035087719298
6.578947368421051 6.589294122041374
6.568452048229248 6.578947368421051
6.5438596491228065 6.5543113626201075
6.533257250772399 6.5438596491228065
6.508771929824561 6.519330206033959
6.4980608115860035 6.50877192982456
6.473684210526315 6.484350685045637
6.462862697061102 6.473684210526315
6.43859649122807 6.449372833258522
6.427662872727937 6.43859649122807
6.403508771929824 6.414396685142659
6.392461303229494 6.403508771929824
6.368421052631579 6.379422276061723
6.357257952294098 6.368421052631579
6.333333333333332 6.344449642300938
6.322052782707002 6.333333333333332
6.298245614035087 6.309478821096044
6.286845756280974 6.298245614035087
6.263157894736841 6.274509850663313
6.251636833825795 6.263157894736841
6.228070175438596 6.239542770230691
6.216425975116653 6.228070175438596
6.192982456140349 6.204577620070087
6.1812131388613665 6.192982456140349
6.157894736842104 6.169614441530887
6.145998282666412 6.157894736842104
6.12280701754386 6.134653277074713
6.110781363001671 6.122807017543859
6.087719298245613 6.09969417031151
6.075562335163886 6.087719298245613
6.052631578947368 6.064737166037005
6.040341153238726 6.052631578947368
6.0175438596491215 6.029782310271589
6.00511777006144 6.0175438596491215
5.982456140350877 5.994829650300715
5.969892137176011 5.982456140350877
5.94736842105263 5.959879234716836
5.934664204792753 5.94736842105263
5.912280701754385 5.924931113463001
5.899433921744308 5.912280701754385
5.87719298245614 5.889985337878127
5.864201235439918 5.87719298245614
5.842105263157894 5.855041960744082
5.828966091817956 5.842105263157894
5.807017543859649 5.82010103633462
5.793728435296617 5.807017543859649
5.771929824561402 5.78516262046625
5.758488208722654 5.771929824561402
5.7368421052631575 5.750226770551172
5.723245353318141 5.7368421052631575
5.701754385964911 5.7152935456523135
5.687999808625102 5.701754385964911
5.666666666666666 5.680363006540622
5.652751512447974 5.666666666666666
5.631578947368421 5.645435215754671
5.617500400793753 5.631578947368421
5.596491228070175 5.610510237662725
5.582246407809754 5.596491228070175
5.56140350877193 5.575588138527356
5.546989465718875 5.56140350877193
5.526315789473683 5.540668986572738
5.511729504752204 5.526315789473683
5.491228070175438 5.505752852054765
5.476466453078932 5.491228070175438
5.456140350877192 5.4708398073340865
5.441200236733348 5.456140350877192
5.421052631578947 5.435929926952263
5.405930779538874 5.421052631578947
5.3859649122807 5.401023287711119
5.370658003028921 5.3859649122807
5.3508771929824555 5.366119968755534
5.335381826364488 5.3508771929824555
5.315789473684211 5.331220051659753
5.300102166248282 5.315789473684211
5.280701754385964 5.2963236205174695
5.264818936835256 5.280701754385964
5.245614035087719 5.261430762035822
5.229532049639352 5.245614035087719
5.210526315789473 5.226541565633503
5.194241413436277 5.210526315789473
5.175438596491228 5.191656123543223
5.158946934162143 5.175438596491228
5.140350877192981 5.1567745309187005
5.123648514807723 5.140350877192981
5.105263157894736 5.121896885946466
5.088346055308176 5.105263157894736
5.07017543859649 5.08702328996267
5.053039452427949 5.07017543859649
5.035087719298245 5.052153847575213
5.017728599640672 5.035087719298245
5.0 5.017288666791419
4.982413387003772 5.0
4.964912280701753 4.982427859151601
4.947093701027544 4.964912280701753
4.9298245614035086 4.9475715398687825
4.911769424538432 4.9298245614035086
4.894736842105262 4.9127198279749305
4.876440436536164 4.894736842105262
4.859649122807017 4.877872846474055
4.841106612044525 4.859649122807017
4.8245614035087705 4.843030722502509
4.805767821955342 4.8245614035087705
4.789473684210526 4.808193587496948
4.77042393286543 4.789473684210526
4.754385964912281 4.773361577370291
4.735074806906056 4.754385964912281
4.719298245614034 4.7385348326961925
4.6997203015646045 4.719298245614034
4.684210526315789 4.70371349890247
4.664360269498005 4.684210526315789
4.649122807017543 4.668897726473981
4.628994558337479 4.649122807017543
4.614035087719298 4.634087671165512
4.593623010484208 4.614035087719298
4.578947368421051 4.599283494225225
4.558245462895375 4.578947368421051
4.5438596491228065 4.564485362629297
4.522861746860145 4.5438596491228065
4.508771929824562 4.529693449328355
4.487471687764984 4.508771929824562
4.473684210526315 4.494907933506449
4.452075104847793 4.473684210526315
4.43859649122807 4.460129000853273
4.416671810940259 4.43859649122807
4.403508771929824 4.425356843850401
4.381261612197742 4.403508771929824
4.368421052631579 4.39059166207243
4.3458443078160975 4.368421052631579
4.333333333333332 4.3558336625038665
4.3104196897346645 4.333333333333332
4.298245614035087 4.32108305987277
4.274987542324697 4.298245614035087
4.263157894736841 4.286340077002128
4.239547642062433 4.263157894736841
4.228070175438596 4.251604945180119
4.204099757185975 4.228070175438596
4.192982456140351 4.216877904550375
4.168643647335043 4.192982456140351
4.157894736842104 4.182159204523554
4.1331790631727205 4.157894736842104
4.12280701754386 4.147449104211559
4.097705745988137 4.12280701754386
4.087719298245613 4.112747872885834
4.06222342727904 4.087719298245613
4.052631578947368 4.07805579046133
4.026731828313152 4.052631578947368
4.0175438596491215 4.04337314800777
3.9912306596670883 4.0175438596491215
3.9824561403508767 4.008700248290065
3.9557196207416037 3.9824561403508767
3.94736842105263 3.974037406339753
3.9201983992518032 3.94736842105263
3.9122807017543852 3.939384950059607
3.88466667069093 3.9122807017543852
3.8771929824561404 3.904743220863602
3.8491240977662 3.8771929824561404
3.842105263157894 3.8701125743546965
3.813570329805115 3.842105263157894
3.807017543859649 3.835493381043036
3.7780050021305804 3.807017543859649
3.7719298245614024 3.8008860271073663
3.742427735403008 3.7719298245614024
3.7368421052631575 3.7662909152027635
3.706838134927582 3.7368421052631575
3.701754385964911 3.7317084653179053
3.6712357899246317 3.701754385964911
3.666666666666666 3.6971391156855327
3.635620272761071 3.666666666666666
3.6315789473684212 3.662583323749894
3.599991138140618 3.6315789473684212
3.5964912280701746 3.6280415671954236
3.5643479222505046 3.5964912280701746
3.56140350877193 3.5935143450411937
3.528690141862166 3.56140350877193
3.526315789473683 3.559002178806062
3.4930172933832986 3.526315789473683
3.4912280701754383 3.5245056137499597
3.457328851858574 3.4912280701754383
3.4561403508771917 3.4900252201971083
3.421624269916064 3.4561403508771917
3.421052631578947 3.4555615949476386
3.385964912280702 3.4211134574085786
3.3859009999875527 3.421052631578947
3.350877192982455 3.3866650100076536
3.3501413824008255 3.3859649122807016
3.3157894736842106 3.3522342845282074
3.3143627948433148 3.350877192982456
3.280701754385964 3.3178219441631884
3.2785645328228767 3.3157894736842106
3.245614035087719 3.283428683613031
3.2427458598075694 3.280701754385964
3.2105263157894726 3.2490552309205416
3.2069060055362444 3.245614035087719
3.1754385964912277 3.2147023494341807
3.1710441642314433 3.2105263157894726
3.1403508771929816 3.1803708399103487
3.1351594927090063 3.175438596491228
3.1052631578947363 3.1460615427664385
3.099251108378384 3.1403508771929816
3.0701754385964914 3.111775340497495
3.0633180871275565 3.1052631578947363
3.035087719298245 3.0775131602706987
3.027359461086105 3.0701754385964914
3.0 3.043275976713317
2.9913742162598553 3.0350877192982453
2.9649122807017534 3.009064814911375
2.9553612900303206 3.0
2.929824561403508 2.9748807536382276
2.919319568511991 2.9649122807017534
2.894736842105262 2.940724928834178
2.88324788376055 2.9298245614035086
2.859649122807017 2.9065985373607255
2.847145010824991 2.894736842105262
2.8245614035087705 2.8725028410555913
2.8110096646368303 2.859649122807017
2.7894736842105257 2.83843917111776
2.7748404967297513 2.8245614035087705
2.754385964912281 2.804408932855086
2.7386360917835226 2.7894736842105257
2.719298245614034 2.7704136108310045
2.7023949639865585 2.754385964912281
2.6842105263157894 2.736454774451273
2.666115553212456 2.719298245614034
2.6491228070175428 2.702534084036761
2.629796221006993 2.6842105263157894
2.614035087719298 2.668653297434223
2.593435246383703 2.6491228070175428
2.5789473684210513 2.6348142772236565
2.5570308214283215 2.614035087719298
2.5438596491228065 2.6010189985887533
2.5205810467150753 2.5789473684210513
2.5087719298245617 2.5672695579259157
2.4840839265414534 2.5438596491228065
2.473684210526315 2.533568182277965
2.4475373639924927 2.5087719298245617
2.43859649122807 2.4999172396909337
2.410939155851466 2.473684210526315
2.4035087719298236 2.466319250606827
2.374286987381004 2.43859649122807
2.3684210526315788 2.4327769004223168
2.3375784270077737 2.4035087719298236
2.333333333333332 2.399293053363416
2.3008109209552283 2.3684210526315788
2.2982456140350873 2.365870767850217
2.2639817878830764 2.333333333333332
2.2631578947368425 2.3325133135542218
2.228070175438596 2.2991798401731876
2.227039096180915 2.2982456140350873
2.192982456140351 2.2658758587761785
2.1899820067613547 2.2631578947368425
2.1578947368421044 2.232641447474927
2.152847464461238 2.228070175438596
2.1228070175438596 2.1994803668422733
2.1156316897545313 2.192982456140351
2.087719298245613 2.1663966478736896
2.0783307058929075 2.1578947368421044
2.052631578947368 2.133394617655451
2.0409403317980406 2.1228070175438596
2.0175438596491215 2.1004789282523397
2.0034561757842817 2.087719298245613
1.9824561403508767 2.067654589342145
1.965873630484428 2.052631578947368
1.9473684210526319 2.0349270052332846
1.9281878694556087 2.0175438596491215
1.9122807017543852 2.002302017038586
1.8903938460746177 1.9824561403508767
1.8771929824561404 1.9697859509503828
1.8524862954994834 1.9473684210526319
1.8421052631578938 1.9373856737807393
1.814459740686884 1.9122807017543852
1.807017543859649 1.9051086572103832
1.7763085037255026 1.8771929824561404
1.7719298245614024 1.8729630525507117
1.7380267240903018 1.8421052631578938
1.7368421052631575 1.8409577782927562
1.701754385964911 1.8089806611270396
1.6994617928986555 1.807017543859649
1.666666666666666 1.777080283818108
1.660654542356838 1.7719298245614024
1.6315789473684212 1.7453319343081948
1.6216759783126515 1.7368421052631575
1.5964912280701746 1.7137462502661016
1.5825178127186914 1.701754385964911
1.5614035087719298 1.6823349677719848
1.5431716615933853 1.666666666666666
1.5263157894736832 1.6511110915437577
1.503629157945457 1.6315789473684212
1.4912280701754383 1.6200891032732583
1.4638821061164164 1.5964912280701746
1.4561403508771917 1.5892852194506675
1.423922690380266 1.5614035087719298
1.421052631578947 1.558717714288047
1.385964912280702 1.5282582579356268
1.383546669573324 1.5263157894736832
1.3508771929824555 1.4978514369150913
1.3426498322764293 1.4912280701754383
1.3157894736842106 1.4677031000565823
1.3014699152182023 1.4561403508771917
1.280701754385964 1.437836368982126
1.259999087853811 1.421052631578947
1.2456140350877192 1.4082779381905415
1.2182321523313449 1.385964912280702
1.2105263157894726 1.3790589997566225
1.176167748495576 1.3508771929824555
1.1754385964912277 1.3502165173491878
1.140350877192983 1.3212679566310837
1.1330444027182964 1.3157894736842106
1.1052631578947363 1.292639478497894
1.0894534466789891 1.280701754385964
1.0701754385964914 1.2644298147921846
1.0454889755134311 1.2456140350877192
1.0350877192982448 1.2366924459047872
1.001177962839319 1.2105263157894726
1.0 1.2094953744816208
0.9649122807017543 1.1821230595162047
0.955276297735467 1.1754385964912277
0.9298245614035086 1.1551800969252437
0.9087832294308424 1.140350877192983
0.8947368421052628 1.1288589365499797
0.8619813636331016 1.1052631578947363
0.8596491228070171 1.1032844679713467
0.8245614035087714 1.0774932826864005
0.8130106968734809 1.0701754385964914
0.7894736842105257 1.0521845674832204
0.763367980039561 1.0350877192982448
0.7543859649122799 1.0278006252116745
0.7192982456140342 1.0038736501024506
0.7123053666156705 1.0
0.6842105263157894 0.9797010596926742
0.6590406165177738 0.9649122807017543
0.6491228070175437 0.9567921990391669
0.6140350877192979 0.9344459078851496
0.6037107777278512 0.9298245614035086
0.5789473684210522 0.9112356634110234
0.5470086606266389 0.8947368421052628
0.5438596491228065 0.8904168441044505
0.5087719298245608 0.8626806733193928
0.48863037595507275 0.8947368421052628
0.47368421052631504 0.9080729338402149
0.4662258331506576 0.9298245614035086
0.44797730914712974 0.9649122807017543
0.4385964912280702 0.9798476486677519
0.43059346777136814 1.0
0.4144048157561314 1.0350877192982448
0.4035087719298245 1.0571448302834534
0.3986992918340612 1.0701754385964914
0.3842807013913016 1.1052631578947363
0.3699849106760243 1.140350877192983
0.36842105263157876 1.1438732966247998
0.35695890096829425 1.1754385964912277
0.3443031185788611 1.2105263157894726
0.33333333333333304 1.2414041739456085
0.3320613584822502 1.2456140350877192
0.3207624754635755 1.280701754385964
0.30979827471399063 1.3157894736842106
0.29920080617934297 1.3508771929824555
0.2982456140350873 1.3539098714179452
0.2893329085320453 1.385964912280702
0.279838578060047 1.421052631578947
0.2706876777394944 1.4561403508771917
0.2631578947368416 1.4857977715664186
0.26191630816677913 1.4912280701754383
0.25366883021635733 1.5263157894736832
0.24572806121513913 1.5614035087719298
0.23808920348592277 1.5964912280701749
0.23074548012897853 1.6315789473684212
0.22807017543859587 1.6443334672016374
0.22376827654576034 1.666666666666666
0.21710379683173456 1.701754385964911
0.2106933726056986 1.7368421052631575
0.20452858281417685 1.7719298245614024
0.1986006802959038 1.807017543859649
0.19298245614035014 1.8415721197344967
0.1929017687311583 1.8421052631578938
0.1874857699989338 1.8771929824561404
0.1822727434664621 1.9122807017543852
0.17725474702374952 1.9473684210526319
0.17242395746549516 1.9824561403508767
0.16777271890894346 2.0175438596491215
0.16329357807437941 2.052631578947368
0.15897930920076225 2.087719298245613
0.15789473684210442 2.096536169578073
0.15484589280796515 2.1228070175438596
0.15086888891409564 2.1578947368421044
0.1470337437697884 2.192982456140351
0.143334520814987 2.228070175438596
0.1397655165491323 2.2631578947368425
0.13632125962690617 2.2982456140350873
0.13299650792263218 2.333333333333332
0.12978624405446232 2.3684210526315788
0.12668566976210033 2.4035087719298236
0.12369019945319282 2.43859649122807
0.12280701754385959 2.448983480249572
0.12080399916469398 2.473684210526315
0.11801711252662257 2.5087719298245617
0.11532177873895577 2.5438596491228065
0.11271427310646251 2.5789473684210513
0.11019103860696916 2.614035087719298
0.10774867896051245 2.6491228070175428
0.10538395175928042 2.6842105263157894
0.10309376171022061 2.719298245614034
0.1008751540296742 2.754385964912281
0.09872530801927845 2.7894736842105257
0.09664153084420218 2.8245614035087705
0.09462125152820845 2.859649122807017
0.09266201517476597 2.8947368421052615
0.09076147741922676 2.9298245614035086
0.08891739911376055 2.9649122807017534
0.08771929824561386 2.9881243499768813
0.08712885731084527 3.0
0.08539483705948955 3.035087719298245
0.08371088379215813 3.0701754385964914
0.08207514891354274 3.1052631578947363
0.0804858644728306 3.140350877192981
0.07894133928518171 3.1754385964912277
0.07743995523992354 3.2105263157894726
0.07598016378863956 3.245614035087719
0.07456048260610736 3.280701754385964
0.0731794924169282 3.3157894736842106
0.07183583398067772 3.3508771929824555
0.07052820522845808 3.385964912280702
0.06925535854384712 3.421052631578947
0.06801609818139041 3.4561403508771917
0.06680927781597236 3.4912280701754383
0.06563379821661108 3.526315789473683
0.06448860503844887 3.56140350877193
0.06337268672695004 3.5964912280701746
0.06228507252855965 3.6315789473684212
0.06122483060232685 3.6666666666666656
0.060191066227239624 3.7017543859649105
0.0591829201002656 3.7368421052631575
0.05819956672033034 3.7719298245614024
0.0572402128536992 3.807017543859649
0.05630409607645721 3.842105263157894
0.05539048338999797 3.8771929824561404
0.054498669905647355 3.912280701754385
0.05362797759474722 3.9473684210526305
0.05277775410072167 3.9824561403508767
0.05263157894736814 3.9884998816430666
0.051947841424895794 4.0175438596491215
0.05113723486339666 4.052631578947368
0.05034525218080508 4.087719298245613
0.04957133465924775 4.12280701754386
0.048814944032557095 4.157894736842104
0.04807556161358495 4.192982456140351
0.047352687463403625 4.228070175438596
0.04664583960020592 4.263157894736841
0.045954553245836756 4.298245614035087
0.04527838010800149 4.333333333333332
0.04461688769630239 4.368421052631579
0.04396965867035753 4.403508771929824
0.04333629021834965 4.43859649122807
0.042716393464445494 4.473684210526315
0.042109592903608606 4.508771929824562
0.041515525862411876 4.5438596491228065
0.04093384198452957 4.578947368421051
0.04036420273966253 4.614035087719298
0.03980628095471652 4.649122807017543
0.03925976036611782 4.684210526315789
0.038724335192211426 4.719298245614034
0.0381997097247424 4.754385964912281
0.03768559793847657 4.789473684210526
0.03718172311806542 4.8245614035087705
0.036687817501309526 4.859649122807017
0.03620362193801894 4.894736842105262
0.035728885563711496 4.9298245614035086
0.03526336548743108 4.964912280701753
0.034806826493004296 5.0
0.0343590407530915 5.035087719298245
0.03391978755542012 5.07017543859649
0.03348885304062168 5.105263157894736
0.03306602995112298 5.140350877192981
0.032651117390570465 5.175438596491228
0.032243920593294506 5.210526315789473
0.031844250703344255 5.245614035087719
0.03145192456264913 5.280701754385964
0.031066764507884505 5.315789473684211
0.03068859817564156 5.3508771929824555
0.030317258315520422 5.3859649122807
0.029952582610785948 5.421052631578947
0.02959441350624292 5.456140350877192
0.029242598043004414 5.491228070175438
0.02889698769984423 5.526315789473683
0.028557438240838152 5.56140350877193
0.028223809569014956 5.596491228070175
0.02789596558575018 5.631578947368421
0.027573774055650133 5.666666666666666
0.027257106476684764 5.701754385964911
0.026945837955340408 5.7368421052631575
0.02663984708657432 5.771929824561402
0.026339015838362928 5.80701754385965
0.026043229440646506 5.842105263157894
0.025752376278481447 5.87719298245614
0.02546634778922109 5.912280701754385
0.025185038363553718 5.94736842105263
0.02490834525023508 5.982456140350877
0.02463616846436004 6.017543859649121
0.02436841069902497 6.052631578947368
0.024104977240240077 6.087719298245613
0.023845775884956476 6.12280701754386
0.023590716862079874 6.157894736842104
0.023339712756347795 6.192982456140349
0.02309267843495357 6.228070175438596
0.022849530976805248 6.263157894736841
0.02261018960431241 6.298245614035086
0.022374575617599448 6.333333333333332
0.02214261233104736 6.368421052631579
0.02191422501207157 6.403508771929823
0.02168934082204631 6.43859649122807
0.02146788875929107 6.473684210526315
0.021249799604037386 6.50877192982456
0.02103500586529871 6.5438596491228065
0.02082344172956866 6.578947368421051
0.02061504301127675 6.614035087719299
0.02040974710493363 6.649122807017543
0.02020749293890048 6.68421052631579
0.020008220930720577 6.719298245614034
0.019811872943953084 6.754385964912281
0.019618392246452176 6.789473684210526
0.019427723470036563 6.8245614035087705
0.019239812571497213 6.859649122807017
0.019054606794893014 6.894736842105262
0.01887205463508608 6.9298245614035086
0.018692105802470903 6.964912280701753
0.01851471118885284 7.0



==> contour_data_Pearcey3.txt <==
-7.0 -6.990686405792119
-6.974188019144475 -6.964912280701754
-6.964912280701754 -6.955509310096293
-6.939189233038133 -6.9298245614035086
-6.9298245614035086 -6.920330927602821
-6.904191727992599 -6.894736842105263
-6.894736842105264 -6.885151233629735
-6.869195528641568 -6.859649122807017
-6.859649122807017 -6.849970202904526
-6.834200660211245 -6.824561403508772
-6.824561403508772 -6.814787809547253
-6.799207148537427 -6.7894736842105265
-6.789473684210527 -6.779604027053084
-6.764215020083201 -6.754385964912281
-6.754385964912281 -6.744418828274265
-6.729224301957211 -6.719298245614035
-6.719298245614035 -6.709232185401483
-6.694235021932549 -6.684210526315789
-6.684210526315789 -6.6740440699446
-6.659247208466304 -6.649122807017544
-6.649122807017543 -6.638854452712738
-6.624260890719767 -6.614035087719298
-6.614035087719298 -6.603663303793689
-6.589276098579337 -6.578947368421053
-6.578947368421053 -6.568470592532625
-6.554292862678146 -6.543859649122807
-6.543859649122807 -6.533276287510077
-6.519311214418455 -6.508771929824562
-6.508771929824562 -6.4980803565191625
-6.484331185994793 -6.473684210526316
-6.473684210526316 -6.462882766542024
-6.449352810417955 -6.43859649122807
-6.43859649122807 -6.427683483725456
-6.4143761215398065 -6.4035087719298245
-6.4035087719298245 -6.392482473355672
-6.379401154078987 -6.368421052631579
-6.368421052631579 -6.35727969983221
-6.344427943647528 -6.333333333333333
-6.333333333333334 -6.322075126640898
-6.309456526778409 -6.298245614035087
-6.298245614035087 -6.286868716325891
-6.274486940954128 -6.2631578947368425
-6.2631578947368425 -6.251660430460703
-6.239519224636269 -6.228070175438597
-6.228070175438597 -6.216450229618207
-6.204553417296179 -6.192982456140351
-6.192982456140351 -6.181238073339577
-6.1695895594467345 -6.157894736842105
-6.157894736842105 -6.146023920102106
-6.134627692675291 -6.12280701754386
-6.12280701754386 -6.110807727285868
-6.099667859677833 -6.087719298245615
-6.087719298245614 -6.075589451139173
-6.06471010429439 -6.052631578947368
-6.052631578947368 -6.040369046742763
-6.029754471545775 -6.017543859649123
-6.017543859649123 -6.005146467972716
-5.994801007671688 -5.982456140350877
-5.982456140350877 -5.969921667461965
-5.959849760170258 -5.947368421052632
-5.947368421052632 -5.9346945965604325
-5.924900777839062 -5.912280701754386
-5.912280701754386 -5.899465205293657
-5.889954110817721 -5.87719298245614
-5.87719298245614 -5.864233442319911
-5.8550098106320965 -5.842105263157895
-5.842105263157895 -5.828999254885703
-5.820067930240201 -5.807017543859649
-5.807017543859649 -5.793762588779622
-5.785128524079859 -5.771929824561404
-5.771929824561404 -5.758523388284435
-5.750191648118211 -5.7368421052631575
-5.7368421052631575 -5.723281596127388
-5.715257359903166 -5.701754385964913
-5.701754385964913 -5.688037153428615
-5.680325718616833 -5.666666666666667
-5.666666666666667 -5.65278999964757
-5.645396785131071 -5.631578947368421
-5.631578947368421 -5.61754007252743
-5.61047062206523 -5.5964912280701755
-5.5964912280701755 -5.582287308037348
-5.575547293846171 -5.56140350877193
-5.56140350877193 -5.547031640312472
-5.5406268667706975 -5.526315789473684
-5.526315789473684 -5.511773001591656
-5.505709409070477 -5.491228070175438
-5.491228070175438 -5.476511322152732
-5.470794990979581 -5.4561403508771935
-5.4561403508771935 -5.4412465302452535
-5.435883684804765 -5.421052631578947
-5.421052631578947 -5.405978552020605
-5.400975564998609 -5.385964912280702
-5.385964912280702 -5.370707311459358
-5.366070708235636 -5.350877192982456
-5.350877192982456 -5.3354327302957385
-5.331169193491595 -5.315789473684211
-5.315789473684211 -5.300154727939111
-5.296271102125988 -5.280701754385965
-5.280701754385965 -5.26487322139232
-5.261376517968042 -5.245614035087719
-5.245614035087719 -5.22958812516676
-5.226485527406284 -5.210526315789474
-5.210526315789474 -5.194299351194036
-5.191598219481856 -5.175438596491228
-5.175438596491228 -5.159006808734048
-5.15671468598579 -5.140350877192983
-5.140350877192983 -5.123710404279372
-5.121835021560402 -5.105263157894737
-5.105263157894737 -5.088410041455717
-5.086959323805011 -5.0701754385964914
-5.0701754385964914 -5.053105620918354
-5.052087693386201 -5.035087719298246
-5.035087719298246 -5.0177970402442735
-5.017220234152832 -5.0
-5.0 -4.982484193819926
-4.982357053256037 -4.964912280701754
-4.964912280701753 -4.947166972724316
-4.947498261274443 -4.9298245614035086
-4.9298245614035086 -4.911845264607264
-4.912643972344892 -4.894736842105264
-4.894736842105264 -4.876518953562602
-4.877794304298897 -4.859649122807017
-4.859649122807017 -4.84118791999609
-4.8429493788051605 -4.824561403508772
-4.824561403508772 -4.8058520404878085
-4.808109321518419 -4.7894736842105265
-4.789473684210527 -4.7705111876487685
-4.773274262234949 -4.754385964912281
-4.754385964912281 -4.735165229971503
-4.7384443350550765 -4.719298245614035
-4.719298245614035 -4.699814031674347
-4.703619678553008 -4.684210526315789
-4.684210526315789 -4.664457452539134
-4.668800435954411 -4.6491228070175445
-4.6491228070175445 -4.629095347742007
-4.63398675532207 -4.614035087719298
-4.614035087719298 -4.593727567677043
-4.599178789750097 -4.578947368421053
-4.578947368421053 -4.558353957772357
-4.564376697567075 -4.543859649122807
-4.543859649122807 -4.522974358298364
-4.529580642548654 -4.508771929824562
-4.508771929824562 -4.487588604167847
-4.494790794140025 -4.473684210526316
-4.473684210526316 -4.452196524727445
-4.4600073276888486 -4.43859649122807
-4.43859649122807 -4.41679794354023
-4.425230424689127 -4.403508771929825
-4.4035087719298245 -4.381392678158916
-4.3904602730366316 -4.368421052631579
-4.368421052631579 -4.345980539889365
-4.3556970672964725 -4.333333333333334
-4.333333333333334 -4.310561333543901
-4.320941008983451 -4.298245614035087
-4.298245614035087 -4.2751348571840335
-4.286192306855892 -4.2631578947368425
-4.2631578947368425 -4.239700901852143
-4.251451177223625 -4.228070175438598
-4.228070175438597 -4.2042592512916155
-4.216717844270922 -4.192982456140351
-4.192982456140351 -4.168809681655009
-4.181992540395146 -4.157894736842105
-4.157894736842105 -4.133351961199716
-4.147275506561973 -4.12280701754386
-4.12280701754386 -4.097885849970617
-4.112566992678068 -4.087719298245615
-4.087719298245615 -4.062411099469241
-4.07786725798215 -4.052631578947368
-4.052631578947368 -4.026927452308863
-4.043176571455449 -4.017543859649123
-4.017543859649123 -3.9914346418550477
-4.008495212252577 -3.9824561403508776
-3.982456140350877 -3.9559323918510665
-3.9738234701539326 -3.947368421052632
-3.947368421052632 -3.920420416027669
-3.939161646040799 -3.912280701754386
-3.912280701754386 -3.884898417696665
-3.904510052394357 -3.8771929824561404
-3.8771929824561404 -3.8493660893277797
-3.869869013819897 -3.8421052631578947
-3.8421052631578947 -3.8138231121082735
-3.835238867597615 -3.8070175438596494
-3.8070175438596494 -3.778269155484807
-3.800619964261394 -3.7719298245614037
-3.7719298245614037 -3.742703876687089
-3.7660126682071042 -3.736842105263158
-3.736842105263158 -3.7071269202328536
-3.731417358331992 -3.7017543859649127
-3.7017543859649127 -3.671537917413778
-3.696834428706823 -3.666666666666667
-3.666666666666667 -3.635936485761982
-3.6622642892825295 -3.6315789473684212
-3.6315789473684212 -3.600322228496856
-3.6277073666331927 -3.5964912280701755
-3.5964912280701755 -3.5646947339520283
-3.593164104737263 -3.56140350877193
-3.56140350877193 -3.5290535749823944
-3.558634965799034 -3.526315789473684
-3.5263157894736845 -3.4933983083512685
-3.5241204311124443 -3.491228070175439
-3.4912280701754392 -3.457728474097879
-3.4896210019693785 -3.456140350877193
-3.456140350877193 -3.4220435948856083
-3.455137200614727 -3.4210526315789473
-3.4210526315789473 -3.3863431753316164
-3.4206695712505213 -3.385964912280702
-3.3862109911275957 -3.3508771929824563
-3.385964912280702 -3.3506187286129974
-3.351757327745624 -3.3157894736842106
-3.3508771929824563 -3.314864828933692
-3.3173206419538968 -3.280701754385965
-3.3157894736842106 -3.279092791420677
-3.282901526494021 -3.24561403508772
-3.280701754385965 -3.2433019914180568
-3.2485005989078672 -3.210526315789474
-3.2456140350877196 -3.207491779865576
-3.214118502685765 -3.175438596491228
-3.210526315789474 -3.171661482386199
-3.1797559084662037 -3.140350877192983
-3.175438596491228 -3.135810398361362
-3.14541351528826 -3.105263157894737
-3.140350877192983 -3.0999377999983597
-3.1110920518977947 -3.0701754385964914
-3.105263157894737 -3.0640429313953352
-3.076792278108115 -3.0350877192982457
-3.0701754385964914 -3.02812500761058
-3.0425149862154846 -3.0
-3.0350877192982457 -2.992183213744273
-3.0082610024693874 -2.9649122807017543
-3.0 -2.95621670404248
-2.9740311885968636 -2.9298245614035086
-2.9649122807017543 -2.9202246010352084
-2.939826443379551 -2.8947368421052637
-2.9298245614035086 -2.8842059947226404
-2.9056477042811633 -2.859649122807018
-2.8947368421052637 -2.8481599418263954
-2.871495949122097 -2.8245614035087723
-2.859649122807018 -2.812085465125868
-2.8373721977965123 -2.7894736842105265
-2.8245614035087723 -2.775981552903461
-2.803277514025678 -2.754385964912281
-2.7894736842105265 -2.7398471585268993
-2.769213007139398 -2.719298245614035
-2.754385964912281 -2.703681200202021
-2.7351798338750353 -2.6842105263157894
-2.719298245614035 -2.667482560935457
-2.701179200180781 -2.6491228070175445
-2.6842105263157894 -2.6312500887537293
-2.6672123630064064 -2.614035087719299
-2.6491228070175445 -2.594982597233637
-2.6332806320606164 -2.578947368421053
-2.614035087719299 -2.558678866408527
-2.5993853715091024 -2.5438596491228074
-2.578947368421053 -2.5223376441265692
-2.565528001581414 -2.5087719298245617
-2.5438596491228074 -2.4859576479505225
-2.5317100000475015 -2.473684210526316
-2.5087719298245617 -2.4495375677043247
-2.4979329035160234 -2.43859649122807
-2.473684210526316 -2.413076068790315
-2.4641983084959858 -2.4035087719298245
-2.43859649122807 -2.376571796422643
-2.430507872150513 -2.3684210526315788
-2.4035087719298245 -2.3400233809479474
-2.396863312656187 -2.333333333333334
-2.3684210526315788 -2.3034294444543337
-2.363266409062757 -2.298245614035088
-2.3333333333333335 -2.2667886089048883
-2.329719000525552 -2.2631578947368425
-2.298245614035088 -2.23009950607325
-2.2962229847556057 -2.2280701754385968
-2.263157894736843 -2.1933607896073
-2.2627803154994606 -2.192982456140351
-2.229333747032432 -2.1578947368421053
-2.2280701754385968 -2.156505990478116
-2.1959230082494114 -2.1228070175438596
-2.192982456140351 -2.1195755386852704
-2.162566532461621 -2.0877192982456148
-2.1578947368421053 -2.0825863321363935
-2.129266098562569 -2.052631578947369
-2.1228070175438596 -2.045537010229419
-2.0960234815297936 -2.0175438596491233
-2.0877192982456148 -2.008426337323266
-2.0628404360413377 -1.9824561403508776
-2.052631578947369 -1.9712532408057557
-2.0297186761140376 -1.9473684210526319
-2.0175438596491233 -1.934016856575739
-1.9966598499131956 -1.9122807017543861
-1.9824561403508776 -1.8967165832710644
-1.963665508697586 -1.8771929824561404
-1.9473684210526319 -1.8593521468048269
-1.930737068635081 -1.8421052631578947
-1.9122807017543861 -1.8219236770402665
-1.8978757639416943 -1.807017543859649
-1.8771929824561404 -1.7844317987446199
-1.8650825894469274 -1.7719298245614041
-1.8421052631578947 -1.7468777393187342
-1.8323582302534758 -1.7368421052631584
-1.807017543859649 -1.7092634562067337
-1.799702975617394 -1.7017543859649127
-1.7719298245614041 -1.6715917873518582
-1.767116613496985 -1.666666666666667
-1.7368421052631584 -1.63386662858246
-1.7345983013681283 -1.6315789473684212
-1.702124183331438 -1.5964912280701755
-1.7017543859649127 -1.5960672686728172
-1.66957966436099 -1.5614035087719298
-1.666666666666667 -1.5580714080185447
-1.6370854228402534 -1.526315789473685
-1.6315789473684212 -1.5200340264647842
-1.6046358426582898 -1.4912280701754392
-1.5964912280701755 -1.481966246792295
-1.5722235214901659 -1.4561403508771935
-1.5614035087719298 -1.4438819770339095
-1.5398388594755537 -1.4210526315789478
-1.526315789473685 -1.4057984239983115
-1.5074695518139867 -1.385964912280702
-1.4912280701754392 -1.3677366876712087
-1.4750999610204159 -1.3508771929824563
-1.4561403508771935 -1.329722445146432
-1.4427103378486472 -1.3157894736842106
-1.4210526315789478 -1.2917867318780887
-1.410275851086882 -1.280701754385965
-1.385964912280702 -1.253966826154369
-1.3777653748578247 -1.2456140350877192
-1.3508771929824563 -1.2163072393253327
-1.3451399667521287 -1.2105263157894743
-1.3157894736842108 -1.1788608088933532
-1.3123509497544363 -1.1754385964912286
-1.280701754385965 -1.1416898833779265
-1.2793374836245768 -1.140350877192983
-1.2459933603941455 -1.1052631578947372
-1.2456140350877192 -1.1048347135936694
-1.2121788413561183 -1.0701754385964914
-1.2105263157894743 -1.0683367093700786
-1.1778833288100672 -1.0350877192982457
-1.1754385964912286 -1.0324142074306737
-1.1429710545033611 -1.0
-1.140350877192983 -0.9971912101477707
-1.1072716264333948 -0.9649122807017552
-1.1052631578947372 -0.9628080539891594
-1.070570397736992 -0.9298245614035094
-1.0701754385964914 -0.929421524474516
-1.0350877192982457 -0.8970098235251998
-1.0323603164884678 -0.8947368421052637
-1.0 -0.8658176148496893
-0.9923196173693958 -0.859649122807018
-0.9649122807017552 -0.8360634540704112
-0.9499806073926184 -0.8245614035087723
-0.9298245614035094 -0.8079429770694251
-0.9046909927124429 -0.7894736842105265
-0.8947368421052637 -0.7816553605808843
-0.8596491228070179 -0.7571799894483516
-0.8551301584290278 -0.7543859649122808
-0.8245614035087723 -0.7342236478374689
-0.7988153420240052 -0.7192982456140351
-0.7894736842105265 -0.7135329884155106
-0.7543859649122808 -0.6945443537251189
-0.7324599838952959 -0.6842105263157894
-0.7192982456140351 -0.6776231417956576
-0.6842105263157894 -0.6624218935440382
-0.6491228070175444 -0.6493716766621856
-0.6483357847922278 -0.6491228070175445
-0.6140350877192988 -0.6376363919910215
-0.5789473684210531 -0.6277803640000563
-0.5438596491228074 -0.6196377590909556
-0.5139309074581967 -0.6140350877192988
-0.5087719298245617 -0.6130155479838172
-0.47368421052631593 -0.6076618314678826
-0.4385964912280702 -0.6037377157134268
-0.40350877192982537 -0.6011477293480046
-0.36842105263157965 -0.5998133757239213
-0.3333333333333339 -0.5996699295882768
-0.2982456140350882 -0.6006637010971835
-0.2631578947368425 -0.6027496034043619
-0.22807017543859676 -0.6058888853723526
-0.19298245614035103 -0.6100469057321236
-0.16560273588757982 -0.6140350877192988
-0.15789473684210534 -0.6151709257305108
-0.12280701754385959 -0.6211866115350758
-0.08771929824561475 -0.6281523879690274
-0.05263157894736903 -0.6360404524309504
-0.017543859649123306 -0.6448145050320913
-0.0014497777834783041 -0.6491228070175445
0.017543859649122417 -0.6544383916504313
0.05263157894736814 -0.6649269366238069
0.08771929824561386 -0.6762258067514109
0.11144856589414348 -0.6842105263157894
0.12280701754385959 -0.6883274968444348
0.15789473684210442 -0.7013270495010722
0.19298245614035014 -0.714964634424588
0.20430711516502437 -0.7192982456140351
0.22807017543859587 -0.729552065940041
0.2631578947368416 -0.7448252132388065
0.2856336902245291 -0.7543859649122808
0.2982456140350873 -0.7607973333595384
0.33333333333333304 -0.7777375638433497
0.3591860314916761 -0.7894736842105265
0.36842105263157876 -0.7950758859915915
0.4035087719298245 -0.8137386303193541
0.42813489853143827 -0.8245614035087723
0.43859649122807015 -0.8329925659863922
0.47368421052631504 -0.8537990241671638
0.5087719298245608 -0.8570031335789182
0.5215457558187087 -0.8245614035087723
0.5438596491228065 -0.7961558726106739
0.5464334818685376 -0.7894736842105265
0.5694357016078716 -0.7543859649122808
0.5789473684210522 -0.7436109482808841
0.5943562252798464 -0.7192982456140351
0.6140350877192979 -0.6952678282150827
0.6212228368196994 -0.6842105263157894
0.6491228070175437 -0.650094431675454
0.6497919352253037 -0.6491228070175447
0.6794574549759939 -0.6140350877192988
0.6842105263157894 -0.6093012077846438
0.7112748932267965 -0.5789473684210531
0.7192982456140342 -0.5712762717700196
0.7454550167559002 -0.5438596491228074
0.7543859649122799 -0.5357862840857068
0.7822412832668036 -0.5087719298245617
0.7894736842105257 -0.5026581697618748
0.8220169740114616 -0.47368421052631593
0.8245614035087714 -0.47169048085560694
0.859649122807017 -0.44298620959371166
0.8648437760918173 -0.4385964912280702
0.8947368421052628 -0.4162220848199919
0.9114757604512091 -0.40350877192982537
0.9298245614035086 -0.3910579604581844
0.963177761777301 -0.36842105263157965
0.9649122807017543 -0.3673611427580834
1.0 -0.34553283040810473
1.01992007891648 -0.3333333333333339
1.0350877192982448 -0.32491522804703016
1.0701754385964914 -0.30565749190747893
1.0838562836109031 -0.2982456140350882
1.1052631578947363 -0.28766661905429447
1.140350877192983 -0.27079595541206747
1.1565988234231785 -0.2631578947368425
1.1754385964912277 -0.2550286056342353
1.2105263157894726 -0.24030073979482214
1.24115264180167 -0.22807017543859676
1.2456140350877192 -0.22642518572621187
1.280701754385964 -0.21358422400850016
1.3157894736842106 -0.20148277559699548
1.3415926099503857 -0.19298245614035103
1.3508771929824555 -0.1901411935193227
1.385964912280702 -0.17960368647706226
1.421052631578947 -0.16969619162612865
1.4561403508771917 -0.1603875754375388
1.4657548255301882 -0.1578947368421053
1.4912280701754383 -0.15171957044722958
1.5263157894736832 -0.1436051972554276
1.5614035087719298 -0.13598456699192604
1.5964912280701744 -0.12882869080080686
1.6277591045242978 -0.12280701754385959
1.6315789473684212 -0.12211510240766041
1.666666666666666 -0.11585436528341414
1.701754385964911 -0.10997187060910321
1.7368421052631575 -0.10444378773852579
1.7719298245614024 -0.0992475385131181
1.807017543859649 -0.0943618024129506
1.8421052631578938 -0.08976650250663225
1.8582885696452682 -0.08771929824561475
1.8771929824561404 -0.08545317933569342
1.9122807017543852 -0.08140108135373514
1.9473684210526319 -0.07758424551211386
1.9824561403508767 -0.07398740578301395
2.0175438596491215 -0.0705962991127148
2.052631578947368 -0.06739761153125955
2.087719298245613 -0.06437892393622777
2.1228070175438596 -0.06152865844459826
2.1578947368421044 -0.05883602597794631
2.192982456140351 -0.05629097556250855
2.228070175438596 -0.05388414567930459
2.246993531752536 -0.05263157894736903
2.2631578947368425 -0.05160886018936178
2.2982456140350873 -0.049457041737421166
2.333333333333332 -0.04741860909809539
2.3684210526315788 -0.045486560849673216
2.4035087719298236 -0.04365437336652151
2.43859649122807 -0.04191596696220254
2.473684210526315 -0.04026567427495267
2.5087719298245617 -0.03869821080047882
2.5438596491228065 -0.037208647467784524
2.5789473684210513 -0.0357923851485035
2.614035087719298 -0.03444513098807892
2.6491228070175428 -0.03316287644731594
2.6842105263157894 -0.03194187694476064
2.719298245614034 -0.03077863299354818
2.754385964912281 -0.029669872730430993
2.7894736842105257 -0.028612535739364123
2.8245614035087705 -0.027603758077047607
2.859649122807017 -0.026640858413041868
2.894736842105262 -0.025721325202336588
2.9298245614035086 -0.024842804813474652
2.9649122807017534 -0.02400309054043428
3.0 -0.02320011243139853
3.0350877192982444 -0.022431927872263734
3.0701754385964914 -0.021696712867224
3.1052631578947363 -0.02099275396301478
3.140350877192981 -0.020318440767388507
3.1754385964912277 -0.01967225901613914
3.2105263157894726 -0.019052784146485695
3.245614035087719 -0.018458675337880422
3.280701754385964 -0.017888669984332875
3.3025612213857087 -0.017543859649123306
3.3157894736842106 -0.017341644706355797
3.3508771929824555 -0.016816513022430108
3.385964912280702 -0.01631210362928964
3.421052631578947 -0.015827420004556485
3.4561403508771917 -0.015361521526289347
3.4912280701754383 -0.014913519929940512
3.526315789473683 -0.014482576012608462
3.56140350877193 -0.01406789656601411
3.5964912280701746 -0.013668731521093961
3.6315789473684212 -0.013284371288449236
3.666666666666666 -0.012914144280129809
3.701754385964911 -0.012557414599369342
3.7368421052631575 -0.012213579885935678
3.7719298245614024 -0.011882069305722004
3.807017543859649 -0.011562341674088714
3.842105263157894 -0.01125388370327893
3.8771929824561404 -0.010956208364977287
3.9122807017543852 -0.010668853359768894
3.94736842105263 -0.0103913796858864
3.9824561403508767 -0.010123370300214105
4.0175438596491215 -0.009864428865052115
4.052631578947368 -0.00961417857463447
4.087719298245613 -0.009372261055848147
4.12280701754386 -0.009138335338014902
4.157894736842104 -0.008912076886982052
4.192982456140351 -0.008693176699120434
4.228070175438596 -0.008481340451153244
4.263157894736841 -0.00827628770203868
4.298245614035087 -0.008077751143405764
4.333333333333332 -0.00788547589529713
4.368421052631579 -0.007699218844207374
4.403508771929824 -0.007518748020622627
4.43859649122807 -0.007343842013466739
4.473684210526315 -0.007174289419044531
4.508771929824562 -0.007009888322242914
4.5438596491228065 -0.006850445807908991
4.578947368421051 -0.0066957775004693265
4.614035087719298 -0.006545707129990243
4.649122807017543 -0.006400066123003229
4.684210526315789 -0.0062586932165353245
4.719298245614034 -0.00612143409389128
4.754385964912281 -0.005988141040833275
4.789473684210526 -0.0058586726208959905
4.8245614035087705 -0.005732893368659617
4.859649122807017 -0.0056106734998827915
4.894736842105262 -0.005491888637470198
4.9298245614035086 -0.0053764195523178645
4.964912280701753 -0.005264151918142349
5.0 -0.005154976079458217
5.035087719298245 -0.00504878683192334
5.07017543859649 -0.004945483214321539
5.105263157894736 -0.004844968311499657
5.140350877192981 -0.004747149067619833
5.175438596491228 -0.004651936109128317
5.210526315789473 -0.004559243576880554
5.245614035087719 -0.00446898896689719
5.280701754385964 -0.004381092979259015
5.315789473684211 -0.004295479374679115
5.3508771929824555 -0.004212074838319734
5.3859649122807 -0.004130808850447372
5.421052631578947 -0.0040516135635452226
5.456140350877192 -0.003974423685524937
5.491228070175438 -0.0038991763687014607
5.526315789473683 -0.0038258111042152425
5.56140350877193 -0.003754269621604767
5.596491228070175 -0.0036844957932503685
5.631578947368421 -0.003616435543426706
5.666666666666666 -0.003550036761716859
5.701754385964911 -0.00348524922055554
5.7368421052631575 -0.0034220244966825103
5.771929824561402 -0.003360315896300048
5.807017543859649 -0.003300078383740089
5.842105263157894 -0.0032412685134581547
5.87719298245614 -0.003183844365181354
5.912280701754385 -0.003127765482047744
5.94736842105263 -0.003072992811583514
5.982456140350877 -0.0030194886493731185
6.0175438596491215 -0.0029672165852856385
6.052631578947368 -0.0029161414521281497
6.087719298245613 -0.002866229276604272
6.12280701754386 -0.0028174472324626115
6.157894736842104 -0.002769763595726153
6.192982456140349 -0.0027231477018998017
6.228070175438596 -0.0026775699050585787
6.263157894736841 -0.002633001538724508
6.298245614035087 -0.0025894148784450406
6.333333333333332 -0.0025467831059905613
6.368421052631579 -0.0025050802750928884
6.403508771929824 -0.002464281278650923
6.43859649122807 -0.002424361817333397
6.473684210526315 -0.002385298369512348
6.50877192982456 -0.0023470681624644767
6.5438596491228065 -0.002309649144780817
6.578947368421051 -0.002273019959928127
6.614035087719298 -0.0022371599209084422
6.649122807017543 -0.0022020489859659207
6.684210526315789 -0.0021676677352926626
6.719298245614034 -0.002133997348687801
6.754385964912281 -0.002101019584126197
6.789473684210526 -0.002068716757195545
6.8245614035087705 -0.0020370717213626247
6.859649122807017 -0.002006067849031302
6.894736842105262 -0.0019756890133569693
6.9298245614035086 -0.0019459195707836
6.964912280701753 -0.0019167443442714809
7.0 -0.001888148607185022
6.990672726443784 -7.0
6.964912280701753 -6.974201662931448
6.955495289164988 -6.964912280701754
6.9298245614035086 -6.939203217713974
6.9203165548095456 -6.9298245614035086
6.894736842105262 -6.904206063827447
6.8851364983331065 -6.894736842105264
6.859649122807017 -6.869210226268324
6.849955094086117 -6.859649122807017
6.8245614035087705 -6.834215730640274
6.81477231579626 -6.824561403508772
6.789473684210526 -6.79922260317197
6.77958813655029 -6.7894736842105265
6.754385964912281 -6.7642308707354575
6.74440252877527 -6.754385964912281
6.719298245614034 -6.7292405608651915
6.709215464219145 -6.719298245614034
6.684210526315789 -6.6942517017777154
6.674026913930665 -6.684210526315789
6.649122807017543 -6.659264322392016
6.638836848238604 -6.649122807017544
6.614035087719298 -6.624278452350613
6.603645236730268 -6.614035087719298
6.578947368421051 -6.589294122041373
6.56845204822925 -6.578947368421053
6.5438596491228065 -6.554311362620108
6.533257250772401 -6.543859649122807
6.50877192982456 -6.519330206033958
6.498060811586005 -6.508771929824562
6.473684210526315 -6.484350685045637
6.4628626970611025 -6.473684210526316
6.43859649122807 -6.449372833258522
6.427662872727936 -6.43859649122807
6.403508771929824 -6.414396685142659
6.392461303229494 -6.4035087719298245
6.368421052631579 -6.379422276061723
6.357257952294098 -6.368421052631579
6.333333333333332 -6.344449642300937
6.3220527827070025 -6.333333333333332
6.298245614035087 -6.309478821096045
6.286845756280973 -6.298245614035087
6.263157894736841 -6.274509850663312
6.251636833825797 -6.2631578947368425
6.228070175438596 -6.239542770230691
6.216425975116655 -6.228070175438597
6.192982456140349 -6.204577620070086
6.181213138861368 -6.192982456140351
6.157894736842104 -6.169614441530887
6.145998282666413 -6.157894736842106
6.12280701754386 -6.134653277074713
6.110781363001672 -6.12280701754386
6.087719298245613 -6.09969417031151
6.075562335163886 -6.087719298245614
6.052631578947368 -6.0647371660370055
6.040341153238726 -6.052631578947368
6.0175438596491215 -6.029782310271589
6.0051177700614415 -6.017543859649123
5.982456140350877 -5.994829650300716
5.969892137176011 -5.982456140350877
5.94736842105263 -5.959879234716836
5.934664204792755 -5.947368421052632
5.912280701754385 -5.924931113463001
5.899433921744309 -5.912280701754386
5.87719298245614 -5.889985337878127
5.864201235439918 -5.87719298245614
5.842105263157894 -5.855041960744082
5.828966091817957 -5.842105263157895
5.807017543859649 -5.82010103633462
5.793728435296616 -5.807017543859649
5.771929824561402 -5.7851626204662505
5.758488208722655 -5.771929824561404
5.7368421052631575 -5.750226770551173
5.723245353318141 -5.7368421052631575
5.701754385964911 -5.7152935456523135
5.687999808625103 -5.701754385964913
5.666666666666666 -5.680363006540622
5.652751512447974 -5.666666666666667
5.631578947368421 -5.645435215754672
5.617500400793752 -5.631578947368421
5.596491228070175 -5.610510237662725
5.582246407809755 -5.5964912280701755
5.56140350877193 -5.575588138527355
5.546989465718875 -5.56140350877193
5.526315789473683 -5.540668986572738
5.511729504752205 -5.526315789473684
5.491228070175438 -5.505752852054765
5.476466453078933 -5.491228070175438
5.456140350877192 -5.470839807334087
5.4412002367333505 -5.4561403508771935
5.421052631578947 -5.435929926952262
5.405930779538874 -5.421052631578947
5.3859649122807 -5.401023287711119
5.370658003028923 -5.385964912280702
5.3508771929824555 -5.366119968755534
5.335381826364488 -5.350877192982456
5.315789473684211 -5.331220051659753
5.300102166248282 -5.315789473684211
5.280701754385964 -5.2963236205174695
5.2648189368352565 -5.280701754385965
5.245614035087719 -5.261430762035823
5.229532049639352 -5.245614035087719
5.210526315789473 -5.226541565633504
5.194241413436279 -5.210526315789474
5.175438596491228 -5.191656123543223
5.158946934162143 -5.175438596491228
5.140350877192981 -5.1567745309187005
5.123648514807725 -5.140350877192983
5.105263157894736 -5.121896885946466
5.088346055308177 -5.105263157894737
5.07017543859649 -5.08702328996267
5.053039452427951 -5.0701754385964914
5.035087719298245 -5.052153847575212
5.017728599640673 -5.035087719298246
5.0 -5.01728866679142
4.982413387003772 -5.0
4.964912280701753 -4.982427859151601
4.947093701027546 -4.964912280701755
4.9298245614035086 -4.947571539868783
4.911769424538432 -4.9298245614035086
4.894736842105262 -4.912719827974931
4.876440436536166 -4.894736842105264
4.859649122807017 -4.877872846474055
4.841106612044525 -4.859649122807017
4.8245614035087705 -4.843030722502509
4.805767821955344 -4.824561403508772
4.789473684210526 -4.808193587496948
4.770423932865432 -4.789473684210527
4.754385964912281 -4.7733615773702915
4.735074806906056 -4.754385964912281
4.719298245614034 -4.7385348326961925
4.699720301564606 -4.719298245614035
4.684210526315789 -4.70371349890247
4.664360269498005 -4.684210526315789
4.649122807017543 -4.66889772647398
4.628994558337481 -4.6491228070175445
4.614035087719298 -4.634087671165512
4.593623010484208 -4.614035087719298
4.578947368421051 -4.599283494225226
4.558245462895377 -4.578947368421053
4.5438596491228065 -4.564485362629297
4.522861746860146 -4.543859649122807
4.508771929824562 -4.529693449328354
4.487471687764984 -4.508771929824562
4.473684210526315 -4.494907933506449
4.452075104847794 -4.473684210526316
4.43859649122807 -4.460129000853273
4.416671810940259 -4.43859649122807
4.403508771929824 -4.425356843850402
4.381261612197742 -4.403508771929824
4.368421052631579 -4.39059166207243
4.345844307816098 -4.368421052631579
4.333333333333332 -4.355833662503867
4.310419689734665 -4.333333333333334
4.298245614035087 -4.32108305987277
4.274987542324697 -4.298245614035087
4.263157894736841 -4.286340077002127
4.239547642062435 -4.2631578947368425
4.228070175438596 -4.251604945180119
4.2040997571859755 -4.228070175438598
4.192982456140351 -4.216877904550375
4.168643647335043 -4.192982456140351
4.157894736842104 -4.182159204523554
4.133179063172721 -4.157894736842105
4.12280701754386 -4.147449104211559
4.097705745988137 -4.12280701754386
4.087719298245613 -4.112747872885834
4.062223427279042 -4.087719298245615
4.052631578947368 -4.07805579046133
4.026731828313152 -4.052631578947368
4.0175438596491215 -4.04337314800777
3.99123065966709 -4.017543859649123
3.9824561403508767 -4.008700248290065
3.955719620741605 -3.9824561403508776
3.94736842105263 -3.974037406339753
3.9201983992518046 -3.947368421052632
3.9122807017543852 -3.9393849500596074
3.8846666706909314 -3.9122807017543866
3.8771929824561404 -3.904743220863602
3.8491240977662 -3.87719298245614
3.842105263157894 -3.870112574354696
3.813570329805116 -3.8421052631578947
3.807017543859649 -3.835493381043036
3.778005002130581 -3.8070175438596494
3.771929824561402 -3.8008860271073663
3.7424277354030093 -3.771929824561404
3.7368421052631575 -3.766290915202763
3.7068381349275823 -3.7368421052631584
3.701754385964911 -3.7317084653179053
3.671235789924634 -3.7017543859649127
3.666666666666666 -3.6971391156855327
3.635620272761072 -3.666666666666667
3.6315789473684212 -3.6625833237498937
3.599991138140618 -3.6315789473684212
3.5964912280701746 -3.6280415671954236
3.5643479222505055 -3.5964912280701755
3.56140350877193 -3.5935143450411933
3.528690141862166 -3.56140350877193
3.526315789473683 -3.559002178806062
3.4930172933833004 -3.5263157894736845
3.4912280701754383 -3.524505613749959
3.4573288518585743 -3.491228070175439
3.4561403508771917 -3.490025220197108
3.421624269916066 -3.4561403508771935
3.421052631578947 -3.4555615949476386
3.385964912280702 -3.4211134574085786
3.3859009999875536 -3.421052631578948
3.3508771929824555 -3.3866650100076536
3.350141382400826 -3.385964912280702
3.3157894736842106 -3.352234284528207
3.3143627948433156 -3.3508771929824563
3.280701754385964 -3.3178219441631884
3.2785645328228767 -3.3157894736842106
3.245614035087719 -3.2834286836130313
3.2427458598075707 -3.280701754385965
3.2105263157894726 -3.249055230920541
3.2069060055362444 -3.2456140350877196
3.1754385964912277 -3.2147023494341807
3.171044164231445 -3.210526315789474
3.140350877192981 -3.1803708399103487
3.135159492709007 -3.175438596491228
3.1052631578947363 -3.1460615427664385
3.099251108378385 -3.140350877192983
3.0701754385964914 -3.1117753404974944
3.0633180871275574 -3.105263157894737
3.035087719298245 -3.0775131602706987
3.027359461086105 -3.0701754385964914
3.0 -3.043275976713317
2.9913742162598567 -3.0350877192982457
2.9649122807017534 -3.0090648149113743
2.955361290030321 -3.0
2.9298245614035086 -2.974880753638228
2.919319568511992 -2.9649122807017543
2.894736842105262 -2.940724928834178
2.88324788376055 -2.9298245614035086
2.859649122807017 -2.906598537360725
2.8471450108249923 -2.8947368421052637
2.8245614035087705 -2.8725028410555913
2.811009664636831 -2.859649122807018
2.7894736842105257 -2.83843917111776
2.774840496729753 -2.8245614035087723
2.754385964912281 -2.804408932855086
2.738636091783523 -2.7894736842105265
2.719298245614034 -2.770413610831005
2.7023949639865585 -2.754385964912281
2.6842105263157894 -2.736454774451273
2.6661155532124567 -2.719298245614035
2.6491228070175428 -2.702534084036761
2.629796221006993 -2.6842105263157894
2.614035087719298 -2.668653297434223
2.593435246383705 -2.6491228070175445
2.5789473684210513 -2.6348142772236565
2.5570308214283224 -2.614035087719299
2.5438596491228065 -2.6010189985887533
2.520581046715077 -2.578947368421053
2.5087719298245617 -2.567269557925916
2.4840839265414543 -2.5438596491228074
2.473684210526315 -2.533568182277965
2.4475373639924927 -2.5087719298245617
2.43859649122807 -2.4999172396909337
2.410939155851467 -2.473684210526316
2.4035087719298236 -2.466319250606827
2.374286987381004 -2.43859649122807
2.3684210526315788 -2.4327769004223168
2.337578427007775 -2.4035087719298245
2.333333333333332 -2.399293053363416
2.3008109209552283 -2.3684210526315788
2.2982456140350873 -2.365870767850217
2.263981787883078 -2.333333333333334
2.263157894736842 -2.3325133135542213
2.228070175438596 -2.2991798401731876
2.227039096180916 -2.298245614035088
2.192982456140351 -2.2658758587761785
2.1899820067613547 -2.2631578947368425
2.1578947368421044 -2.2326414474749265
2.1528474644612388 -2.2280701754385968
2.1228070175438596 -2.1994803668422733
2.1156316897545313 -2.192982456140351
2.087719298245613 -2.166396647873689
2.0783307058929084 -2.1578947368421053
2.052631578947368 -2.133394617655451
2.0409403317980406 -2.1228070175438596
2.0175438596491215 -2.1004789282523397
2.0034561757842835 -2.0877192982456148
1.9824561403508767 -2.067654589342145
1.9658736304844289 -2.052631578947369
1.9473684210526319 -2.0349270052332846
1.9281878694556105 -2.0175438596491233
1.9122807017543852 -2.002302017038586
1.8903938460746184 -1.9824561403508776
1.8771929824561404 -1.969785950950383
1.8524862954994834 -1.9473684210526319
1.8421052631578938 -1.9373856737807396
1.814459740686885 -1.9122807017543861
1.807017543859649 -1.9051086572103832
1.7763085037255026 -1.8771929824561404
1.7719298245614024 -1.8729630525507115
1.738026724090303 -1.842105263157895
1.7368421052631575 -1.8409577782927564
1.701754385964911 -1.8089806611270396
1.6994617928986555 -1.807017543859649
1.666666666666666 -1.777080283818108
1.66065454235684 -1.7719298245614041
1.6315789473684212 -1.745331934308195
1.6216759783126524 -1.7368421052631584
1.5964912280701746 -1.7137462502661016
1.5825178127186934 -1.7017543859649127
1.5614035087719298 -1.6823349677719848
1.5431716615933864 -1.666666666666667
1.5263157894736832 -1.6511110915437577
1.503629157945457 -1.6315789473684212
1.4912280701754383 -1.6200891032732583
1.4638821061164176 -1.5964912280701755
1.4561403508771917 -1.5892852194506675
1.423922690380266 -1.5614035087719298
1.421052631578947 -1.558717714288047
1.385964912280702 -1.528258257935627
1.383546669573326 -1.526315789473685
1.3508771929824555 -1.497851436915091
1.3426498322764302 -1.4912280701754392
1.3157894736842106 -1.4677031000565823
1.3014699152182043 -1.4561403508771935
1.280701754385964 -1.437836368982126
1.2599990878538119 -1.4210526315789478
1.2456140350877192 -1.4082779381905413
1.2182321523313449 -1.385964912280702
1.2105263157894726 -1.379058999756623
1.176167748495577 -1.3508771929824563
1.1754385964912277 -1.3502165173491878
1.140350877192983 -1.3212679566310837
1.1330444027182964 -1.3157894736842106
1.1052631578947363 -1.292639478497894
1.0894534466789905 -1.280701754385965
1.0701754385964914 -1.2644298147921846
1.0454889755134311 -1.2456140350877192
1.0350877192982448 -1.2366924459047872
1.0011779628393211 -1.2105263157894743
1.0 -1.2094953744816208
0.9649122807017543 -1.1821230595162049
0.9552762977354681 -1.1754385964912286
0.9298245614035086 -1.1551800969252437
0.9087832294308424 -1.140350877192983
0.8947368421052628 -1.12885893654998
0.8619813636331026 -1.1052631578947372
0.8596491228070171 -1.1032844679713467
0.8245614035087714 -1.0774932826864005
0.8130106968734809 -1.0701754385964914
0.7894736842105257 -1.0521845674832204
0.7633679800395621 -1.0350877192982457
0.7543859649122799 -1.0278006252116743
0.7192982456140342 -1.0038736501024506
0.7123053666156705 -1.0
0.6842105263157894 -0.9797010596926741
0.6590406165177752 -0.9649122807017552
0.6491228070175437 -0.9567921990391669
0.6140350877192979 -0.9344459078851499
0.6037107777278528 -0.9298245614035094
0.5789473684210522 -0.9112356634110229
0.5470086606266398 -0.8947368421052637
0.5438596491228065 -0.8904168441044503
0.5087719298245608 -0.8626806733193937
0.48863037595507275 -0.8947368421052637
0.47368421052631504 -0.9080729338402146
0.46622583315065674 -0.9298245614035094
0.4479773091471291 -0.9649122807017552
0.4385964912280702 -0.9798476486677518
0.4305934677713682 -1.0
0.414404815756131 -1.0350877192982457
0.4035087719298245 -1.0571448302834536
0.3986992918340613 -1.0701754385964914
0.3842807013913011 -1.1052631578947372
0.3699849106760243 -1.140350877192983
0.36842105263157876 -1.1438732966248
0.356958900968294 -1.1754385964912286
0.3443031185788604 -1.2105263157894743
0.33333333333333304 -1.2414041739456085
0.3320613584822502 -1.2456140350877192
0.3207624754635751 -1.280701754385965
0.30979827471399063 -1.3157894736842106
0.2992008061793427 -1.3508771929824563
0.2982456140350873 -1.3539098714179452
0.2893329085320453 -1.385964912280702
0.27983857806004675 -1.4210526315789478
0.270687677739494 -1.4561403508771935
0.2631578947368416 -1.4857977715664188
0.2619163081667789 -1.4912280701754392
0.2536688302163569 -1.526315789473685
0.24572806121513913 -1.5614035087719298
0.23808920348592252 -1.5964912280701755
0.23074548012897853 -1.6315789473684212
0.22807017543859587 -1.6443334672016374
0.22376827654576023 -1.666666666666667
0.21710379683173422 -1.7017543859649127
0.21069337260569843 -1.7368421052631584
0.20452858281417652 -1.7719298245614041
0.1986006802959038 -1.807017543859649
0.19298245614035014 -1.8415721197344967
0.19290176873115816 -1.8421052631578947
0.1874857699989338 -1.8771929824561404
0.18227274346646194 -1.9122807017543861
0.17725474702374952 -1.9473684210526319
0.17242395746549505 -1.9824561403508776
0.16777271890894324 -2.0175438596491233
0.1632935780743793 -2.052631578947369
0.15897930920076206 -2.0877192982456148
0.15789473684210442 -2.096536169578073
0.15484589280796515 -2.1228070175438596
0.1508688889140955 -2.1578947368421053
0.1470337437697884 -2.192982456140351
0.14333452081498693 -2.2280701754385968
0.1397655165491323 -2.2631578947368425
0.13632125962690606 -2.298245614035088
0.132996507922632 -2.333333333333334
0.12978624405446232 -2.3684210526315788
0.12668566976210024 -2.4035087719298245
0.12369019945319282 -2.43859649122807
0.12280701754385959 -2.448983480249572
0.12080399916469389 -2.473684210526316
0.11801711252662256 -2.5087719298245617
0.11532177873895569 -2.5438596491228074
0.11271427310646237 -2.578947368421053
0.11019103860696908 -2.614035087719299
0.10774867896051232 -2.6491228070175445
0.10538395175928042 -2.6842105263157894
0.10309376171022056 -2.719298245614035
0.1008751540296742 -2.754385964912281
0.0987253080192784 -2.7894736842105265
0.09664153084420207 -2.8245614035087723
0.09462125152820841 -2.859649122807018
0.09266201517476588 -2.8947368421052637
0.09076147741922676 -2.9298245614035086
0.0889173991137605 -2.9649122807017543
0.08771929824561386 -2.9881243499768813
0.08712885731084526 -3.0
0.08539483705948951 -3.0350877192982457
0.08371088379215813 -3.070175438596491
0.08207514891354269 -3.105263157894737
0.08048586447283052 -3.140350877192983
0.07894133928518171 -3.1754385964912277
0.07743995523992347 -3.210526315789474
0.07598016378863953 -3.24561403508772
0.07456048260610733 -3.280701754385965
0.0731794924169282 -3.3157894736842106
0.07183583398067767 -3.3508771929824563
0.07052820522845808 -3.385964912280702
0.0692553585438471 -3.421052631578948
0.06801609818139037 -3.456140350877193
0.06680927781597235 -3.4912280701754383
0.06563379821661104 -3.5263157894736845
0.06448860503844886 -3.56140350877193
0.06337268672695001 -3.5964912280701755
0.06228507252855966 -3.6315789473684212
0.06122483060232682 -3.666666666666667
0.060191066227239576 -3.7017543859649127
0.05918292010026559 -3.736842105263158
0.05819956672033029 -3.7719298245614037
0.05724021285369919 -3.80701754385965
0.05630409607645718 -3.8421052631578947
0.05539048338999797 -3.8771929824561404
0.054498669905647334 -3.912280701754386
0.053627977594747175 -3.947368421052632
0.05277775410072164 -3.9824561403508776
0.05263157894736814 -3.988499881643066
0.05194784142489575 -4.017543859649123
0.05113723486339666 -4.052631578947368
0.05034525218080504 -4.087719298245615
0.04957133465924774 -4.12280701754386
0.04881494403255709 -4.157894736842105
0.04807556161358495 -4.192982456140351
0.047352687463403625 -4.228070175438597
0.046645839600205886 -4.2631578947368425
0.045954553245836756 -4.298245614035087
0.045278380108001455 -4.333333333333334
0.0446168876963024 -4.368421052631579
0.04396965867035751 -4.4035087719298245
0.04333629021834965 -4.43859649122807
0.04271639346444549 -4.473684210526316
0.0421095929036086 -4.508771929824562
0.04151552586241186 -4.543859649122807
0.04093384198452954 -4.578947368421053
0.04036420273966253 -4.614035087719298
0.0398062809547165 -4.6491228070175445
0.03925976036611782 -4.684210526315789
0.03872433519221141 -4.719298245614034
0.03819970972474241 -4.754385964912281
0.03768559793847656 -4.7894736842105265
0.03718172311806539 -4.824561403508772
0.036687817501309526 -4.859649122807017
0.03620362193801891 -4.894736842105264
0.035728885563711496 -4.9298245614035086
0.03526336548743106 -4.964912280701754
0.03480682649300429 -5.0
0.034359040753091485 -5.035087719298246
0.03391978755542009 -5.0701754385964914
0.033488853040621665 -5.105263157894737
0.03306602995112296 -5.140350877192983
0.032651117390570465 -5.175438596491228
0.03224392059329449 -5.210526315789474
0.031844250703344255 -5.245614035087719
0.031451924562649114 -5.280701754385965
0.031066764507884505 -5.315789473684211
0.030688598175641547 -5.350877192982456
0.030317258315520398 -5.385964912280702
0.029952582610785955 -5.421052631578947
0.0295944135062429 -5.4561403508771935
0.029242598043004414 -5.491228070175438
0.028896987699844223 -5.526315789473684
0.02855743824083816 -5.56140350877193
0.02822380956901495 -5.5964912280701755
0.027895965585750176 -5.631578947368421
0.027573774055650126 -5.666666666666667
0.02725710647668475 -5.701754385964913
0.026945837955340408 -5.7368421052631575
0.026639847086574305 -5.771929824561404
0.026339015838362928 -5.807017543859649
0.026043229440646506 -5.842105263157895
0.025752376278481447 -5.87719298245614
0.02546634778922109 -5.912280701754386
0.025185038363553704 -5.947368421052632
0.02490834525023508 -5.982456140350877
0.024636168464360023 -6.017543859649123
0.02436841069902497 -6.052631578947368
0.024104977240240077 -6.087719298245613
0.023845775884956476 -6.12280701754386
0.02359071686207987 -6.157894736842105
0.023339712756347775 -6.192982456140351
0.023092678434953565 -6.228070175438598
0.02284953097680524 -6.2631578947368425
0.02261018960431241 -6.298245614035087
0.02237457561759944 -6.333333333333333
0.02214261233104736 -6.368421052631579
0.021914225012071565 -6.4035087719298245
0.021689340822046307 -6.43859649122807
0.021467888759291055 -6.473684210526316
0.02124979960403738 -6.508771929824562
0.021035005865298707 -6.543859649122807
0.02082344172956865 -6.578947368421053
0.020615043011276746 -6.614035087719298
0.020409747104933623 -6.649122807017544
0.020207492938900472 -6.684210526315789
0.02000822093072057 -6.719298245614035
0.019811872943953084 -6.754385964912281
0.019618392246452173 -6.7894736842105265
0.01942772347003655 -6.824561403508772
0.01923981257149721 -6.859649122807017
0.019054606794893018 -6.894736842105263
0.018872054635086077 -6.9298245614035086
0.018692105802470903 -6.964912280701754
0.018514711188852843 -7.0
-7.0 6.988781240832565
-6.976095982316463 6.964912280701753
-6.964912280701753 6.953575176039657
-6.941126251115348 6.9298245614035086
-6.9298245614035086 6.918367234586356
-6.906158393922739 6.894736842105262
-6.894736842105264 6.883157376714575
-6.871192450575831 6.859649122807017
-6.859649122807017 6.847945561611434
-6.836228461974506 6.8245614035087705
-6.824561403508772 6.812731747375624
-6.801266470115517 6.789473684210525
-6.789473684210527 6.777515890982505
-6.766306518127912 6.754385964912281
-6.754385964912281 6.742297948247925
-6.731348650309819 6.719298245614034
-6.719298245614034 6.707077873790658
-6.696392912166639 6.684210526315789
-6.684210526315789 6.671855620993412
-6.661439350450673 6.649122807017543
-6.649122807017543 6.6366311419623845
-6.626488013202307 6.614035087719298
-6.614035087719298 6.601404387485237
-6.591538949792764 6.578947368421052
-6.578947368421053 6.5661753069874855
-6.556592210968537 6.543859649122807
-6.5438596491228065 6.530943848487167
-6.521647848897536 6.50877192982456
-6.508771929824562 6.495709958547792
-6.486705917217086 6.473684210526315
-6.473684210526315 6.460473582229419
-6.4517664710837845 6.43859649122807
-6.43859649122807 6.425234663037824
-6.416829567225368 6.403508771929824
-6.4035087719298245 6.389993142871666
-6.3818952639946485 6.368421052631579
-6.368421052631579 6.354748961967548
-6.346963621425603 6.333333333333332
-6.333333333333333 6.31950205884288
-6.312034701291765 6.298245614035087
-6.298245614035087 6.284252370236463
-6.277108567166946 6.263157894736841
-6.2631578947368425 6.2489998310466675
-6.242185284488492 6.228070175438596
-6.228070175438597 6.213744374267087
-6.207264920623099 6.192982456140349
-6.192982456140351 6.178485930919592
-6.1723475449353895 6.157894736842104
-6.157894736842106 6.143224429984622
-6.137433228859314 6.12280701754386
-6.12280701754386 6.107959798328591
-6.102522045972568 6.087719298245613
-6.087719298245615 6.072691960628299
-6.067614072074136 6.052631578947368
-6.052631578947368 6.037420839292171
-6.032709385265108 6.0175438596491215
-6.017543859649123 6.002146354378192
-5.997808066032981 5.982456140350877
-5.982456140350877 5.966868423508386
-5.962910197339523 5.94736842105263
-5.947368421052632 5.931586961779647
-5.928015864712492 5.912280701754385
-5.912280701754386 5.896301881670768
-5.893125156341275 5.87719298245614
-5.87719298245614 5.861013092945473
-5.8582381631767655 5.842105263157894
-5.842105263157895 5.825720502551258
-5.823354979035592 5.807017543859649
-5.807017543859649 5.790424014513828
-5.788475700708974 5.771929824561402
-5.771929824561404 5.755123529826919
-5.753600428076426 5.7368421052631575
-5.7368421052631575 5.71981894633727
-5.718729264224552 5.701754385964911
-5.701754385964913 5.684510158624505
-5.683862315571202 5.666666666666666
-5.666666666666667 5.649197057875654
-5.6489996919952485 5.631578947368421
-5.631578947368421 5.6138795317540655
-5.614141506972317 5.596491228070175
-5.5964912280701755 5.5785574642624
-5.579287877716735 5.56140350877193
-5.56140350877193 5.543230735599403
-5.544438925330047 5.526315789473683
-5.526315789473684 5.507899222010153
-5.50959477495647 5.491228070175438
-5.491228070175438 5.472562795629416
-5.474755555945608 5.456140350877192
-5.4561403508771935 5.437221324317777
-5.439921402022872 5.421052631578947
-5.421052631578947 5.401874671490133
-5.405092451467976 5.3859649122807
-5.385964912280702 5.366522695936178
-5.37026884730199 5.3508771929824555
-5.350877192982456 5.331165251632406
-5.335450737483383 5.315789473684211
-5.315789473684211 5.295802187545242
-5.300638275113583 5.280701754385964
-5.280701754385965 5.260433347424741
-5.265831618652578 5.245614035087719
-5.245614035087719 5.225058569588411
-5.231030932145099 5.210526315789473
-5.210526315789474 5.18967768669458
-5.196236385458012 5.175438596491228
-5.175438596491228 5.154290525504731
-5.161448154529541 5.140350877192981
-5.140350877192983 5.1188969066342285
-5.126666421631008 5.105263157894736
-5.105263157894737 5.0834966442907294
-5.091891375641792 5.07017543859649
-5.0701754385964914 5.048089545999638
-5.057123212338317 5.035087719298245
-5.035087719298246 5.012675412315855
-5.022362134697829 5.0
-5.0 4.977254036521017
-4.987608353217893 4.964912280701753
-4.964912280701754 4.9418252043054345
-4.9528620862525194 4.9298245614035086
-4.9298245614035086 4.906388693433815
-4.9181235603658875 4.894736842105262
-4.894736842105264 4.870944273393844
-4.883393010704788 4.859649122807017
-4.859649122807017 4.835491705026609
-4.848670681390847 4.8245614035087705
-4.824561403508772 4.800030740137821
-4.813956825933822 4.789473684210526
-4.7894736842105265 4.764561121088661
-4.779251707667181 4.754385964912281
-4.754385964912281 4.72908258036507
-4.744555600207434 4.719298245614034
-4.719298245614035 4.693594840124166
-4.709868787938638 4.684210526315789
-4.684210526315789 4.65809761171641
-4.675191566523694 4.649122807017543
-4.6491228070175445 4.622590595182051
-4.640524243444141 4.614035087719298
-4.614035087719298 4.587073478720262
-4.605867138570254 4.578947368421051
-4.578947368421053 4.551545938129291
-4.571220584763419 4.5438596491228065
-4.543859649122807 4.516007636215818
-4.536584928512879 4.508771929824562
-4.508771929824562 4.480458222171599
-4.501960530609104 4.473684210526315
-4.473684210526316 4.444897330915321
-4.467347766856221 4.43859649122807
-4.43859649122807 4.409324582397484
-4.432747028826083 4.403508771929824
-4.4035087719298245 4.373739580865917
-4.398158724656804 4.368421052631579
-4.368421052631579 4.338141914089417
-4.3635832798987595 4.333333333333332
-4.333333333333334 4.302531152536796
-4.329021138411302 4.298245614035087
-4.298245614035087 4.266906848508399
-4.294472763313676 4.263157894736841
-4.2631578947368425 4.23126853521702
-4.259938637993941 4.228070175438596
-4.228070175438597 4.195615725814793
-4.225419267179905 4.192982456140351
-4.192982456140351 4.159947912362536
-4.190915178076519 4.157894736842104
-4.157894736842105 4.124264564737614
-4.1564269215744485 4.12280701754386
-4.12280701754386 4.088565129476213
-4.121955073534928 4.087719298245613
-4.087719298245615 4.052849028545517
-4.087500236156482 4.052631578947368
-4.053052070095179 4.0175438596491215
-4.052631578947368 4.017104277289523
-4.01861593029945 3.9824561403508767
-4.017543859649123 3.9813351148236555
-3.984197992385785 3.94736842105263
-3.9824561403508776 3.9455465721962413
-3.949798939996268 3.9122807017543857
-3.9473684210526323 3.909737918612801
-3.9154194891051 3.8771929824561404
-3.912280701754386 3.8739083890213584
-3.8810603898667977 3.842105263157894
-3.8771929824561404 3.8380571821982694
-3.8467224285885293 3.807017543859649
-3.8421052631578947 3.8021834587103407
-3.8124064298362055 3.7719298245614024
-3.8070175438596494 3.7662863387442362
-3.778113258684802 3.7368421052631575
-3.7719298245614037 3.7303648997933863
-3.743843823124219 3.701754385964911
-3.736842105263158 3.6944181741918722
-3.709599076633146 3.6666666666666665
-3.7017543859649127 3.6584451464838543
-3.675380020934353 3.6315789473684212
-3.666666666666667 3.6224447506161863
-3.6411877089462177 3.5964912280701746
-3.6315789473684212 3.5864158669408486
-3.607023247946532 3.56140350877193
-3.5964912280701755 3.5503573190126985
-3.5728878029661986 3.526315789473683
-3.56140350877193 3.5142678701668144
-3.5387826004320697 3.4912280701754383
-3.5263157894736845 3.478146219858413
-3.504708932079966 3.4561403508771917
-3.491228070175439 3.4419909997468485
-3.4706681591610202 3.421052631578947
-3.456140350877193 3.40580076950363
-3.4366617169666167 3.385964912280702
-3.421052631578948 3.369574012322676
-3.402691119699795 3.3508771929824555
-3.385964912280702 3.3333091301091464
-3.3687579657236517 3.3157894736842106
-3.3508771929824563 3.2970044383211414
-3.334863943220378 3.280701754385964
-3.3157894736842106 3.2606581604362948
-3.301010836297986 3.245614035087719
-3.280701754385965 3.224268422012898
-3.267200531585506 3.2105263157894726
-3.245614035087719 3.187833244312442
-3.2334350253617687 3.1754385964912277
-3.210526315789474 3.1513505374476223
-3.199716431267464 3.140350877192981
-3.175438596491228 3.1148180930166114
-3.1660469886555926 3.1052631578947363
-3.140350877192983 3.078233576180954
-3.1324290716411705 3.0701754385964914
-3.105263157894737 3.041594517140623
-3.0988651989177827 3.035087719298245
-3.0701754385964914 3.0048983019556488
-3.0653580444159103 3.0
-3.0350877192982457 2.9681421626591926
-3.031910448886274 2.9649122807017534
-3.0 2.9313231666020156
-2.9985254325008714 2.9298245614035086
-2.9651961862846923 2.894736842105262
-2.9649122807017543 2.8944270952458866
-2.931882678615031 2.8596491228070167
-2.9298245614035086 2.8574024639156153
-2.8986380111806755 2.824561403508771
-2.8947368421052637 2.820300583711722
-2.865465792878318 2.7894736842105257
-2.859649122807018 2.783117434270916
-2.8323698717026193 2.754385964912281
-2.8245614035087723 2.7458487398945444
-2.7993543539565717 2.719298245614034
-2.7894736842105265 2.7084899506943074
-2.7664236252818113 2.6842105263157894
-2.754385964912281 2.671036222186151
-2.73358237370804 2.6491228070175428
-2.719298245614035 2.633482393196618
-2.700835614945615 2.614035087719298
-2.6842105263157894 2.595822961934263
-2.668188720173536 2.5789473684210513
-2.6491228070175445 2.5580520600663132
-2.635647446607444 2.5438596491228065
-2.614035087719299 2.5201634246275324
-2.6032179711690966 2.5087719298245617
-2.578947368421053 2.4821503675743792
-2.570906927621185 2.473684210526315
-2.5438596491228074 2.4440057427829953
-2.5387214475798987 2.43859649122807
-2.5087719298245617 2.4057219102745937
-2.5066692058735405 2.4035087719298236
-2.474715467838042 2.3684210526315788
-2.473684210526316 2.367238824873709
-2.4428195748332238 2.333333333333332
-2.43859649122807 2.328487822852467
-2.411073430962677 2.2982456140350873
-2.4035087719298245 2.2895587424017485
-2.379486580481279 2.2631578947368425
-2.3684210526315788 2.2504405363810487
-2.348069339315475 2.228070175438596
-2.333333333333334 2.2111213461005503
-2.316832870978452 2.192982456140351
-2.298245614035088 2.1715884353706203
-2.285789271319846 2.1578947368421044
-2.2631578947368425 2.131828119159903
-2.254951663301704 2.1228070175438596
-2.2280701754385968 2.09182568652085
-2.224334303175808 2.087719298245613
-2.193909819120528 2.052631578947368
-2.192982456140351 2.051508234517365
-2.1635577857044974 2.0175438596491215
-2.1578947368421053 2.010675610990131
-2.1334577050163483 1.9824561403508765
-2.1228070175438596 1.9695237618864427
-2.1036278989547252 1.9473684210526319
-2.0877192982456148 1.92803067809986
-2.0740883865820616 1.9122807017543852
-2.052631578947369 1.886172631831054
-2.0448610760809967 1.8771929824561404
-2.0175438596491233 1.8439240419800698
-2.0159699824782495 1.8421052631578938
-1.987203275228791 1.807017543859649
-1.9824561403508774 1.8009028202047834
-1.9587249836118228 1.7719298245614024
-1.9473684210526319 1.7572791511877108
-1.930638063998344 1.7368421052631575
-1.9122807017543861 1.7131268253550709
-1.9029744126121755 1.701754385964911
-1.8771929824561404 1.6684068054286194
-1.8757692525958802 1.666666666666666
-1.8487118015143618 1.6315789473684212
-1.8421052631578947 1.6224888740478427
-1.8220825691408802 1.5964912280701746
-1.807017543859649 1.5757247140729056
-1.7959952711304568 1.5614035087719298
-1.7719298245614041 1.5281768194918874
-1.7704980660539136 1.5263157894736832
-1.745185477328628 1.4912280701754383
-1.7368421052631584 1.4789038473169804
-1.7204467990677155 1.4561403508771917
-1.7017543859649127 1.4284706145116757
-1.6964158318066842 1.421052631578947
-1.672814481958885 1.385964912280702
-1.666666666666667 1.3761731784415656
-1.6497162684438857 1.3508771929824555
-1.6315789473684212 1.3219165606622427
-1.627477555684306 1.3157894736842106
-1.6056577228676983 1.280701754385964
-1.5964912280701755 1.2648495936576083
-1.5845775632076018 1.2456140350877192
-1.5643843588302688 1.2105263157894726
-1.56140350877193 1.2049047703324833
-1.5446291965392678 1.1754385964912277
-1.526315789473685 1.1407857439878897
-1.5260686130287335 1.140350877192983
-1.5078509600516785 1.1052631578947363
-1.4912280701754392 1.070657273360419
-1.4909784566359188 1.0701754385964914
-1.4745271623137595 1.0350877192982448
-1.4594292194864982 1.0
-1.4561403508771935 0.9914812821196033
-1.4450311142674293 0.9649122807017543
-1.4318085002021945 0.9298245614035086
-1.4210526315789478 0.8979867336200215
-1.4198591428931504 0.8947368421052628
-1.4086862728948317 0.8596491228070171
-1.3989165481136425 0.8245614035087714
-1.390552862902233 0.7894736842105257
-1.385964912280702 0.7659995585401609
-1.3834777033733512 0.7543859649122799
-1.3776867439219194 0.7192982456140342
-1.3735044663053209 0.6842105263157894
-1.3710136118410086 0.6491228070175437
-1.3703291224090428 0.6140350877192979
-1.371606408975639 0.5789473684210522
-1.3750529953588049 0.5438596491228065
-1.3809451413124652 0.5087719298245608
-1.385964912280702 0.4879885246566822
-1.3894627786149845 0.47368421052631504
-1.4008699688441775 0.4385964912280702
-1.4160747620359717 0.4035087719298245
-1.4210526315789478 0.3941553299029672
-1.4352468767059403 0.36842105263157876
-1.4561403508771935 0.33824559515769154
-1.459705229649246 0.3333333333333331
-1.4903426119315872 0.2982456140350873
-1.4912280701754392 0.2973811179223
-1.5263157894736852 0.26532920227797047
-1.5288726815224436 0.2631578947368416
-1.5614035087719298 0.2391353870064382
-1.5778877873942792 0.22807017543859587
-1.5964912280701755 0.2170371455315503
-1.6315789473684212 0.19811330725765505
-1.6418116428689664 0.19298245614035014
-1.666666666666667 0.18177244405540913
-1.7017543859649127 0.16743484843262404
-1.727516206860557 0.15789473684210442
-1.7368421052631584 0.1547464750086923
-1.7719298245614041 0.14352970414676405
-1.807017543859649 0.13345827857453424
-1.8421052631578947 0.1243789585724201
-1.8484576541830258 0.12280701754385959
-1.8771929824561404 0.11622201107352756
-1.9122807017543861 0.1088234254204879
-1.9473684210526319 0.1020802410373802
-1.9824561403508776 0.09591697229322388
-2.0175438596491233 0.09026889191543792
-2.03426747265451 0.08771929824561386
-2.052631578947369 0.08509333832580498
-2.0877192982456148 0.0803380254371252
-2.1228070175438596 0.07594829355019929
-2.1578947368421053 0.07188791078824901
-2.192982456140351 0.06812506935070174
-2.2280701754385968 0.06463174279954138
-2.2631578947368425 0.06138315138282772
-2.298245614035088 0.05835731484668909
-2.333333333333334 0.0555346765310853
-2.3684210526315788 0.0528977858824416
-2.3720494368425786 0.05263157894736814
-2.4035087719298245 0.05043558085649367
-2.43859649122807 0.04812943421721916
-2.473684210526316 0.045966259297094574
-2.5087719298245617 0.043934770478519014
-2.5438596491228074 0.04202477039045632
-2.578947368421053 0.040227025580511645
-2.614035087719299 0.038533158613567764
-2.6491228070175445 0.03693555413611863
-2.6842105263157894 0.035427276856692544
-2.719298245614035 0.034001999728371736
-2.754385964912281 0.032653940894530206
-2.7894736842105265 0.031377808185398856
-2.8245614035087723 0.03016875014029032
-2.859649122807018 0.02902231268568589
-2.8947368421052637 0.027934400728812682
-2.9298245614035086 0.026901244034539695
-2.9649122807017543 0.025919366844193256
-3.0 0.024985560771295823
-3.0350877192982453 0.024096860573747353
-3.0701754385964914 0.023250522456615227
-3.105263157894737 0.022444004606120956
-3.140350877192983 0.021674949694963426
-3.1754385964912286 0.020941169132906626
-3.210526315789474 0.020240628865502902
-3.2456140350877196 0.01957143654867851
-3.280701754385965 0.01893182994830672
-3.3157894736842106 0.018320166432360632
-3.3508771929824563 0.01773491343921124
-3.362590354443424 0.017543859649122417
-3.385964912280702 0.01717476191447152
-3.421052631578948 0.016638301161934262
-3.456140350877193 0.016124216630559168
-3.491228070175439 0.015631338046174538
-3.5263157894736845 0.015158568888283399
-3.56140350877193 0.014704880941440032
-3.5964912280701755 0.014269309308864768
-3.6315789473684212 0.013850947843986433
-3.666666666666667 0.013448944960338854
-3.7017543859649127 0.013062499784415968
-3.7368421052631575 0.012690858619781841
-3.771929824561404 0.012333311693999236
-3.807017543859649 0.011989190162836089
-3.8421052631578947 0.011657863348779926
-3.8771929824561404 0.011338736193175937
-3.912280701754386 0.011031246903338792
-3.947368421052632 0.010734864777802732
-3.9824561403508776 0.010449088194493585
-4.017543859649123 0.010173442748054682
-4.052631578947368 0.009907479523854125
-4.087719298245615 0.00965077349736279
-4.12280701754386 0.009402922048634535
-4.157894736842105 0.009163543582556506
-4.192982456140351 0.008932276246380265
-4.228070175438597 0.008708776736802239
-4.2631578947368425 0.008492719189546728
-4.298245614035087 0.008283794145021423
-4.333333333333334 0.008081707584173235
-4.368421052631579 0.007886180029176843
-4.4035087719298245 0.0076969457040446335
-4.43859649122807 0.007513751750661161
-4.473684210526316 0.007336357496120142
-4.508771929824562 0.007164533767583526
-4.543859649122807 0.00699806225119166
-4.578947368421053 0.0068367348918357005
-4.614035087719298 0.0066803533308601925
-4.6491228070175445 0.006528728378997468
-4.684210526315789 0.006381679522049267
-4.719298245614035 0.006239034457025517
-4.754385964912281 0.006100628656628382
-4.7894736842105265 0.0059663049601325156
-4.824561403508772 0.005835913188861322
-4.859649122807017 0.0057093097845955215
-4.894736842105264 0.005586357469375409
-4.9298245614035086 0.005466924925272974
-4.964912280701754 0.00535088649281517
-5.0 0.005238121886836556
-5.035087719298246 0.005128515928628418
-5.0701754385964914 0.005021958293333217
-5.105263157894737 0.0049183432716086405
-5.140350877192983 0.004817569544654843
-5.175438596491228 0.004719539971762292
-5.210526315789474 0.004624161389597053
-5.245614035087719 0.004531344422494203
-5.280701754385965 0.004441003303080832
-5.315789473684211 0.004353055702596277
-5.350877192982456 0.0042674225703204375
-5.385964912280702 0.004184027981560529
-5.421052631578947 0.004102798993683625
-5.4561403508771935 0.004023665509716437
-5.491228070175438 0.003946560149065251
-5.526315789473684 0.003871418124938424
-5.56140350877193 0.0037981771280808773
-5.5964912280701755 0.003726777216455452
-5.631578947368421 0.003657160710529307
-5.666666666666667 0.0035892720938453743
-5.701754385964913 0.003523057918579228
-5.7368421052631575 0.003458466715800532
-5.771929824561404 0.0033954489101757105
-5.807017543859649 0.003333956738865081
-5.842105263157895 0.003273944174382571
-5.87719298245614 0.0032153668512006654
-5.912280701754386 0.0031581819958963267
-5.947368421052632 0.0031023483606459536
-5.982456140350877 0.0030478261598890378
-6.017543859649123 0.0029945770099910644
-6.052631578947368 0.002942563871745971
-6.087719298245614 0.0028917509955682617
-6.12280701754386 0.0028421038692333115
-6.157894736842105 0.0027935891680329877
-6.192982456140351 0.0027461747072210626
-6.228070175438597 0.0026998293966304394
-6.2631578947368425 0.0026545231973507154
-6.298245614035087 0.0026102270803611202
-6.333333333333333 0.002566912987019671
-6.368421052631579 0.002524553791315073
-6.4035087719298245 0.002483123263793026
-6.43859649122807 0.0024425960370735994
-6.473684210526316 0.0024029475728808026
-6.508771929824562 0.0023641541305100006
-6.543859649122807 0.002326192736662687
-6.578947368421053 0.0022890411565820844
-6.614035087719298 0.0022526778664266342
-6.649122807017544 0.0022170820268217076
-6.684210526315789 0.002182233457533141
-6.719298245614035 0.0021481126132092635
-6.754385964912281 0.0021147005601406853
-6.7894736842105265 0.0020819789539900067
-6.824561403508772 0.0020499300184459827
-6.859649122807017 0.0020185365247590414
-6.894736842105263 0.001987781772117352
-6.9298245614035086 0.00195764956882466
-6.964912280701754 0.0019281242142431274
-7.0 0.0018991904814662716
6.988764763271797 7.0
6.964912280701753 6.976112432547714
6.953558271087772 6.964912280701753
6.929824561403508 6.941143128425438
6.918349888879403 6.9298245614035086
6.894736842105262 6.906175711686542
6.883139576398845 6.894736842105262
6.859649122807018 6.871210222659482
6.847927292322854 6.859649122807017
6.8245614035087705 6.836246702756139
6.812712994218167 6.8245614035087705
6.789473684210526 6.8012851945069865
6.777496638505578 6.789473684210526
6.754385964912281 6.766325741597557
6.742278180422661 6.754385964912281
6.719298245614034 6.731368388906329
6.707057573985055 6.719298245614034
6.684210526315789 6.696413182544074
6.671834771946297 6.684210526315789
6.649122807017543 6.661460169894706
6.636609725756063 6.649122807017543
6.614035087719298 6.626509399657755
6.601382385516839 6.614035087719298
6.578947368421051 6.591560921892469
6.566152699938856 6.578947368421051
6.5438596491228065 6.556614788063689
6.530920616293316 6.5438596491228065
6.50877192982456 6.5216710510895
6.4956860803637095 6.50877192982456
6.473684210526316 6.486729765390834
6.460449036395272 6.473684210526315
6.43859649122807 6.451790986942999
6.425209427042374 6.43859649122807
6.403508771929824 6.416854773329338
6.389967193313833 6.403508771929824
6.368421052631579 6.381921183797043
6.354722274516021 6.368421052631579
6.333333333333332 6.34699027931523
6.319474608193646 6.333333333333332
6.298245614035087 6.312062122635435
6.284224130068154 6.298245614035087
6.263157894736841 6.277136778354561
6.2489707739735705 6.263157894736841
6.228070175438596 6.242214312980482
6.213714471789731 6.228070175438596
6.192982456140349 6.207294795000352
6.1784551533727115 6.192982456140349
6.157894736842104 6.172378294951818
6.14319274648239 6.157894736842104
6.12280701754386 6.137464885497209
6.107927176706936 6.12280701754386
6.087719298245613 6.102554641500914
6.07265836738414 6.087719298245613
6.052631578947368 6.0676476401100565
6.037386239519391 6.052631578947368
6.0175438596491215 6.032743960838639
6.002110711700146 6.0175438596491215
5.982456140350877 5.997843685655351
5.9668317000067415 5.982456140350877
5.94736842105263 5.962946899075195
5.931549117919323 5.94736842105263
5.912280701754385 5.928053688255149
5.896262876220752 5.912280701754385
5.87719298245614 5.893164143094032
5.860972882895248 5.87719298245614
5.842105263157894 5.858278356336836
5.825679043022565 5.842105263157894
5.807017543859649 5.823396423683722
5.7903812586675 5.807017543859649
5.771929824561402 5.788518443903904
5.755079428764438 5.771929824561402
5.7368421052631575 5.75364451895474
5.7197734489967536 5.7368421052631575
5.701754385964911 5.718774754106214
5.684463211670733 5.701754385964911
5.666666666666666 5.6839092580711785
5.649148605583797 5.666666666666666
5.631578947368421 5.649048143141591
5.613829515886664 5.631578947368421
5.596491228070175 5.614191525331118
5.5785058239391905 5.596491228070175
5.56140350877193 5.579339524524425
5.543177407159524 5.56140350877193
5.526315789473683 5.544492264633496
5.5078441388662105 5.526315789473683
5.491228070175438 5.509649873761424
5.472505888112904 5.491228070175438
5.456140350877192 5.4748124843739925
5.437162519515241 5.456140350877192
5.421052631578947 5.439980233479592
5.401813893069504 5.421052631578947
5.3859649122807 5.405153262817813
5.366459863962566 5.3859649122807
5.3508771929824555 5.370331719057311
5.3311002823727005 5.3508771929824555
5.315789473684211 5.335515754003385
5.295734993260686 5.315789473684211
5.280701754385964 5.300705524815874
5.260363836150718 5.280701754385964
5.245614035087719 5.265901194237947
5.224986644900536 5.245614035087719
5.210526315789473 5.231102930836387
5.189603247460121 5.210526315789473
5.175438596491228 5.196310909254102
5.15421346561839 5.175438596491228
5.140350877192981 5.161525310475495
5.118817114737116 5.140350877192981
5.105263157894736 5.126746322105545
5.083414003471392 5.105263157894736
5.07017543859649 5.0919741386633195
5.048003933475832 5.07017543859649
5.035087719298245 5.057208961890877
5.012586699095677 5.035087719298245
5.0 5.022451001078404
4.977162087041915 5.0
4.964912280701753 4.987700473406638
4.941729876049468 4.964912280701753
4.9298245614035086 4.952957604307614
4.906289836517434 4.9298245614035086
4.894736842105262 4.918222627844847
4.870841730130272 4.894736842105262
4.859649122807017 4.883495787114219
4.835385309458838 4.859649122807017
4.8245614035087705 4.848777334666793
4.799920317539939 4.8245614035087705
4.789473684210526 4.814067532955038
4.764446487433198 4.789473684210526
4.754385964912281 4.779366654803862
4.728963541753697 4.754385964912281
4.719298245614034 4.744674983908142
4.693471192178976 4.719298245614034
4.684210526315789 4.709992815358415
4.657969138928721 4.684210526315789
4.649122807017543 4.675320456196583
4.6224570702154075 4.649122807017543
4.614035087719298 4.640658226003657
4.586934661664049 4.614035087719298
4.578947368421051 4.606006457521614
4.55140157569903 4.578947368421051
4.5438596491228065 4.571365497311729
4.515857460895919 4.5438596491228065
4.508771929824562 4.536735706451787
4.480301951295904 4.508771929824562
4.473684210526315 4.502117461274906
4.4447346656804205 4.473684210526315
4.43859649122807 4.467511154152804
4.4091552068033035 4.43859649122807
4.403508771929824 4.4329171943266035
4.373563160577569 4.403508771929824
4.368421052631579 4.3983360087885695
4.337958095213809 4.368421052631579
4.333333333333332 4.363768043218322
4.302339560306814 4.333333333333332
4.298245614035087 4.329213762977512
4.26670708586691 4.298245614035087
4.263157894736841 4.294673654167113
4.231060181292116 4.263157894736841
4.228070175438596 4.260148224751979
4.195398334276991 4.228070175438596
4.192982456140351 4.225638005757552
4.159721009653669 4.192982456140351
4.157894736842104 4.191143552544172
4.1240276481602445 4.157894736842104
4.12280701754386 4.156665446164779
4.088317665131275 4.12280701754386
4.087719298245613 4.1222042948123505
4.052631578947367 4.087759683124609
4.052589357161982 4.087719298245613
4.0175438596491215 4.053317406664468
4.016826650536185 4.052631578947368
3.9824561403508767 4.018893301848484
3.981044582988295 4.0175438596491215
3.94736842105263 3.984488061825319
3.945242411930354 3.9824561403508767
3.9122807017543852 3.95010241332793
3.9094193590008746 3.9473684210526296
3.8771929824561404 3.915737118659216
3.8735746079850015 3.9122807017543852
3.842105263157894 3.8813929778170753
3.8377073025926838 3.8771929824561404
3.807017543859649 3.847070830770237
3.8018165440837453 3.8421052631578934
3.7719298245614024 3.8127715598972953
3.7659013887277037 3.8070175438596485
3.7368421052631575 3.7784960926026248
3.7299608450850816 3.7719298245614024
3.701754385964911 3.744245404124064
3.693993871095821 3.7368421052631575
3.6666666666666656 3.7100205205487917
3.657999370958997 3.701754385964911
3.6315789473684212 3.6758225220553493
3.621976191786667 3.666666666666666
3.5964912280701746 3.6416525464016014
3.585923120012981 3.6315789473684212
3.56140350877193 3.607511792680394
3.5498388775379914 3.5964912280701746
3.526315789473683 3.5734015253668456
3.5137221175835833 3.56140350877193
3.4912280701754383 3.5393230786837515
3.477571420236761 3.526315789473683
3.4561403508771917 3.505277861314221
3.4413852876531807 3.4912280701754383
3.421052631578947 3.471267361493876
3.4051621388910442 3.4561403508771917
3.385964912280702 3.4372931525182517
3.368900304342614 3.421052631578947
3.3508771929824555 3.403356898705013
3.3325980197271936 3.385964912280702
3.3157894736842106 3.3694603618548826
3.2962534196058506 3.3508771929824555
3.280701754385964 3.3356054082600366
3.2598645303739886 3.3157894736842106
3.245614035087719 3.3017940163143127
3.2234292626833403 3.280701754385964
3.2105263157894726 3.2680282847856326
3.186945403239886 3.245614035087719
3.1754385964912277 3.234310441818197
3.150410605918439 3.2105263157894726
3.140350877192981 3.200642854739799
3.1138223821283466 3.1754385964912277
3.1052631578947363 3.167028040758715
3.077178090357515 3.140350877192981
3.0701754385964914 3.1334686786447135
3.0404749248140615 3.1052631578947363
3.035087719298245 3.0999676215004537
3.0037099030757455 3.0701754385964914
3.0 3.0665279107427
2.9668798526473505 3.035087719298245
2.9649122807017534 3.033152791427903
2.929981396314637 3.0
2.9298245614035086 2.9998457290740594
2.894736842105262 2.966551411363994
2.89294538035131 2.9649122807017534
2.859649122807017 2.9333232877134106
2.8558228917052944 2.9298245614035086
2.8245614035087705 2.9001705895572436
2.8186153750818512 2.894736842105262
2.7894736842105257 2.8670975297325842
2.7813180853725195 2.859649122807017
2.754385964912281 2.8341086246937084
2.743925944579532 2.8245614035087705
2.719298245614034 2.8012087216291532
2.706433513578741 2.7894736842105257
2.6842105263157894 2.7684030284971866
2.6688349610635154 2.754385964912281
2.6491228070175428 2.7356971473502494
2.63112402934489 2.719298245614034
2.614035087719298 2.703097111373631
2.5932939966406474 2.6842105263157894
2.5789473684210513 2.6706094261273727
2.5553376354372483 2.6491228070175428
2.5438596491228065 2.638241115555308
2.5172471664524965 2.614035087719298
2.5087719298245617 2.6059997734129747
2.479014207662181 2.5789473684210513
2.473684210526315 2.5738936208698773
2.440629717779564 2.5438596491228065
2.43859649122807 2.541931571164062
2.4035087719298236 2.5100682048519523
2.4020170831937016 2.508771929824562
2.3684210526315788 2.4782809501757708
2.363125370499498 2.473684210526315
2.333333333333332 2.4466577776475953
2.324035880846898 2.43859649122807
2.2982456140350873 2.4152101062551745
2.284734908767503 2.4035087719298236
2.2631578947368425 2.383950395234684
2.2452075542227297 2.3684210526315788
2.228070175438596 2.3528922630217686
2.205437596508231 2.333333333333332
2.192982456140351 2.3220506227758158
2.1654073524572257 2.2982456140350873
2.1578947368421044 2.2914418372280307
2.12509751668045 2.2631578947368425
2.1228070175438596 2.2610838961380724
2.087719298245613 2.230863233096131
2.084306987887686 2.228070175438596
2.052631578947368 2.2008208632792163
2.043037482650238 2.192982456140351
2.0175438596491215 2.171071680604604
2.0013856636775866 2.1578947368421044
1.9824561403508767 2.1416399448113372
1.9593200740909884 2.1228070175438596
1.9473684210526319 2.112552579760268
1.916805998395208 2.087719298245613
1.9122807017543852 2.0838395448266933
1.8771929824561404 2.055391740448993
1.8735877649769594 2.052631578947368
1.8421052631578938 2.0271672895122856
1.8294993039523069 2.0175438596491215
1.807017543859649 1.9993909239120728
1.784770560478706 1.9824561403508767
1.7719298245614024 1.9721049766768397
1.7393410309754824 1.9473684210526319
1.7368421052631575 1.945357151867938
1.701754385964911 1.9188390572422713
1.6925073066620295 1.9122807017543855
1.666666666666666 1.892816568016054
1.6445437055812335 1.8771929824561404
1.6315789473684212 1.8674550327625465
1.5964912280701746 1.8427865671692574
1.5954508047350406 1.8421052631578938
1.5614035087719298 1.8183484940201295
1.543994104509085 1.807017543859649
1.5263157894736832 1.7947372851575132
1.4912280701754383 1.772042034611013
1.4910402930133992 1.7719298245614024
1.4561403508771917 1.7496224146149983
1.434569462200019 1.7368421052631575
1.421052631578947 1.728259804317538
1.3859649122807023 1.7077230581247618
1.374846758592628 1.701754385964911
1.3508771929824555 1.6879283548410506
1.3157894736842108 1.6693540818721642
1.3101859848840036 1.666666666666666
1.280701754385964 1.6514282936457394
1.2456140350877192 1.6349284237919761
1.2376453440963564 1.6315789473684212
1.2105263157894726 1.619253866183089
1.1754385964912277 1.6049943111382554
1.1517198798647978 1.5964912280701746
1.140350877192983 1.592067402495173
1.1052631578947363 1.5802909300930927
1.0701754385964914 1.5702017870213574
1.0350877192982448 1.5618081522293288
1.0329040600891397 1.5614035087719298
1.0 1.5547354603518089
0.9649122807017543 1.5495196863251994
0.9298245614035086 1.5462543309795787
0.8947368421052628 1.5450344434268746
0.8596491228070171 1.5459877302956198
0.8245614035087714 1.5492814196530613
0.7894736842105257 1.5551315327315125
0.7638086933871961 1.5614035087719298
0.7543859649122799 1.563673534169111
0.7192982456140342 1.5748467118190819
0.6842105263157894 1.5894471791128226
0.6704225869052887 1.5964912280701746
0.6491228070175437 1.6073657252894393
0.6140350877192979 1.6292993630388948
0.6109087296590958 1.6315789473684212
0.5789473684210522 1.655133855544626
0.5656150642902679 1.666666666666666
0.5438596491228065 1.6858236694033015
0.5281380447001921 1.701754385964911
0.5087719298245608 1.7218840454075843
0.4960728787888417 1.7368421052631575
0.47368421052631504 1.7641217913592073
0.46795947174145003 1.7719298245614024
0.44301159409194457 1.807017543859649
0.4385964912280702 1.8134096773130994
0.4206512547015934 1.8421052631578938
0.4035087719298245 1.8710567666415492
0.4001930460867812 1.8771929824561404
0.3816362373695774 1.9122807017543852
0.36842105263157876 1.9387324345770631
0.3644479405278117 1.9473684210526319
0.3486757655787471 1.9824561403508767
0.33391288578805384 2.0175438596491215
0.33333333333333304 2.0189376667767425
0.3203121055862651 2.052631578947368
0.3075379081264922 2.087719298245613
0.2982456140350873 2.1145110885324456
0.2955553947121801 2.1228070175438596
0.28438580570445093 2.1578947368421044
0.2738377194992909 2.192982456140351
0.26386581842638107 2.228070175438596
0.2631578947368416 2.230586838368721
0.254526731845835 2.2631578947368425
0.245681099592091 2.2982456140350873
0.23728768498100042 2.333333333333332
0.22931621473119804 2.3684210526315788
0.22807017543859587 2.373976911158763
0.22179277168723407 2.4035087719298236
0.2146420546387771 2.43859649122807
0.2078303363403565 2.473684210526315
0.20133657992806125 2.5087719298245617
0.1951413523954731 2.5438596491228065
0.19298245614035014 2.5563300142590406
0.1892499467361164 2.5789473684210513
0.18363261698342206 2.614035087719298
0.17826052061645165 2.6491228070175428
0.1731196408538546 2.6842105263157894
0.16819694536252205 2.719298245614034
0.16348030462271643 2.754385964912281
0.15895841806968897 2.7894736842105257
0.15789473684210442 2.7978347747854757
0.15463449060441978 2.8245614035087705
0.15048790768064374 2.859649122807017
0.14650503717601748 2.894736842105262
0.14267740921847683 2.9298245614035086
0.13899709281007971 2.9649122807017534
0.1354566553186999 3.0
0.13204912547007822 3.035087719298245
0.12876795949943354 3.0701754385964914
0.12560701015866443 3.1052631578947363
0.12280701754385959 3.1374220477207344
0.12256114679865598 3.140350877192981
0.11963117803174722 3.1754385964912277
0.1168045000768854 3.2105263157894726
0.11407633480328669 3.245614035087719
0.11144217622444659 3.280701754385964
0.1088977721636755 3.3157894736842106
0.1064391073409608 3.3508771929824555
0.10406238775688834 3.385964912280702
0.10176402626142889 3.421052631578947
0.09954062920617018 3.4561403508771917
0.09738898408822386 3.4912280701754383
0.09530604810267018 3.526315789473683
0.09328893752814887 3.56140350877193
0.09133491787715962 3.596491228070175
0.08944139474887973 3.6315789473684212
0.08771929824561386 3.664439502363415
0.08760606125878914 3.666666666666666
0.0858286646974819 3.701754385964911
0.08410457931906831 3.7368421052631575
0.08243170220041238 3.7719298245614024
0.08080803276033591 3.807017543859649
0.07923166685734255 3.842105263157894
0.07770079127970629 3.8771929824561404
0.0762136785984632 3.9122807017543852
0.07476868235630102 3.94736842105263
0.07336423256758082 3.9824561403508767
0.07199883150675454 4.0175438596491215
0.07067104976429006 4.052631578947368
0.06937952255090234 4.087719298245613
0.06812294623241862 4.12280701754386
0.06690007507901002 4.157894736842104
0.06570971821379495 4.192982456140351
0.06455073674699123 4.228070175438596
0.06342204108285701 4.263157894736841
0.06232258838764109 4.298245614035087
0.06125138020765521 4.333333333333332
0.06020746022740063 4.368421052631579
0.05918991215843561 4.403508771929824
0.05819785775035665 4.43859649122807
0.05723045491590415 4.473684210526315
0.05628689596278208 4.508771929824562
0.05536640592532042 4.5438596491228065
0.05446824098959895 4.578947368421051
0.05359168700610843 4.614035087719298
0.052736058084441435 4.649122807017543
0.05263157894736815 4.653425324361184
0.05190106441878061 4.684210526315789
0.05108573484937125 4.719298245614034
0.05028940815084214 4.754385964912281
0.04951149996490556 4.789473684210526
0.0487514481691433 4.8245614035087705
0.048008711871551715 4.859649122807017
0.047282770457628194 4.894736842105262
0.046573122686889165 4.9298245614035086
0.04587928583591704 4.964912280701753
0.04520079488522087 5.0
0.04453720174737508 5.035087719298245
0.043888074534061426 5.07017543859649
0.04325299685979432 5.105263157894736
0.04263156718024876 5.140350877192981
0.04202339816324306 5.175438596491228
0.04142811609055083 5.210526315789473
0.04084536028882943 5.245614035087719
0.04027478258805983 5.280701754385964
0.03971604680598997 5.315789473684211
0.039168828257167346 5.3508771929824555
0.038632813285231146 5.3859649122807
0.03810769881721529 5.421052631578947
0.037593191938688465 5.456140350877192
0.037089009488626326 5.491228070175438
0.03659487767297784 5.526315789473683
0.036110531695946954 5.56140350877193
0.035635715408069826 5.596491228070175
0.035170180970219275 5.631578947368421
0.03471368853272002 5.666666666666666
0.034266005928803474 5.701754385964911
0.03382690838167577 5.7368421052631575
0.033396178224513594 5.771929824561402
0.03297360463274034 5.807017543859649
0.03255898336797233 5.842105263157894
0.0321521165330576 5.87719298245614
0.03175281233766275 5.912280701754385
0.0313608848738921 5.94736842105263
0.030976153901452592 5.982456140350877
0.030598444641903554 6.0175438596491215
0.030227587581555325 6.052631578947368
0.029863418282604727 6.087719298245613
0.029505777202116314 6.12280701754386
0.029154509518480094 6.1578947368421035
0.028809464964994976 6.192982456140349
0.028470497670246106 6.228070175438595
0.028137466004961472 6.263157894736841
0.02781023243504896 6.298245614035087
0.027488663380531318 6.333333333333332
0.027172629080109787 6.368421052631579
0.026862003461102187 6.403508771929824
0.026556664014512697 6.438596491228071
0.026256491675004136 6.473684210526315
0.02596137070555385 6.50877192982456
0.025671188586586208 6.5438596491228065
0.025385835909384088 6.578947368421051
0.025105206273592095 6.614035087719298
0.024829196188633246 6.649122807017544
0.024557704978869117 6.684210526315789
0.024290634692342654 6.719298245614034
0.024027890012949325 6.754385964912281
0.023769378175890983 6.789473684210526
0.02351500888627258 6.8245614035087705
0.023264694240709538 6.859649122807017
0.023018348651819044 6.894736842105262
0.022775888775474783 6.9298245614035086
0.022537233440710538 6.964912280701753
0.022302303582162696 7.000000000000001


